Discretisations of mixed-dimensional Thermo-Hydro-Mechanical models preserving energy estimates

In this study, we explore mixed-dimensional Thermo-Hydro-Mechanical (THM) models in fractured porous media accounting for Coulomb frictional contact at matrix fracture interfaces. The simulation of such models plays an important role in many applications such as hydraulic stimulation in deep geothermal systems and assessing induced seismic risks in CO2 storage. We first extend to the mixed-dimensional framework the thermodynamically consistent THM models derived in [16] based on first and second principles of thermodynamics. Two formulations of the energy equation will be considered based either on energy conservation or on the entropy balance, assuming a vanishing thermo-poro-elastic dissipation. Our focus is on space time discretisations preserving energy estimates for both types of formulations and for a general single phase fluid thermodynamical model. This is achieved by a Finite Volume discretisation of the non-isothermal flow based on coercive fluxes and a tailored discretisation of the non-conservative convective terms. It is combined with a mixed Finite Element formulation of the contact-mechanical model with face-wise constant Lagrange multipliers accounting for the surface tractions, which preserves the dissipative properties of the contact terms. The discretisations of both THM formulations are investigated and compared in terms of convergence, accuracy and robustness on 2D test cases. It includes a Discrete Fracture Matrix model with a convection dominated thermal regime, and either a weakly compressible liquid or a highly compressible gas thermodynamical model.

==> data/ErrorP-enthalpy-c.dat <==
  0.13363062095621220        3.3954879589591495E-003
   6.6815310478106099E-002   8.6690878009325659E-004
   3.3407655239053050E-002   2.1933848875846230E-004
   1.6703827619526525E-002   5.5254958125386108E-005


==> data/ErrorP-enthalpy-up-100.dat <==
  0.13363062095621220        3.4346136818755955E-003
   6.6815310478106099E-002   8.7813780260105286E-004
   3.3407655239053050E-002   2.2888628762222284E-004
   1.6703827619526525E-002   6.3474501982005844E-005


==> data/ErrorP-enthalpy-up.dat <==
  0.13363062095621220        3.4035464158104459E-003
   6.6815310478106099E-002   8.9158854285703343E-004
   3.3407655239053050E-002   2.4595247756703070E-004
   1.6703827619526525E-002   7.9037518919082328E-005


==> data/ErrorP-entropy-c.dat <==
  0.13363062095621220        3.3967484618885970E-003
   6.6815310478106099E-002   8.6720638915159217E-004
   3.3407655239053050E-002   2.1941061588771362E-004
   1.6703827619526525E-002   5.5233186410927084E-005


==> data/ErrorP-entropy-up-100.dat <==
  0.13363062095621220        3.4331421129033782E-003
   6.6815310478106099E-002   8.7267252146051258E-004
   3.3407655239053050E-002   2.2232337451207629E-004
   1.6703827619526525E-002   5.8062584106118658E-005


==> data/ErrorP-entropy-up.dat <==
  0.13363062095621220        3.4280082701792390E-003
   6.6815310478106099E-002   8.9633174002472856E-004
   3.3407655239053050E-002   2.4643247477659997E-004
   1.6703827619526525E-002   7.8356199835710201E-005


==> data/ErrorT-enthalpy-c.dat <==
  0.13363062095621220        6.6209911664241229E-004
   6.6815310478106099E-002   1.7708879107376825E-004
   3.3407655239053050E-002   4.4959915405347499E-005
   1.6703827619526525E-002   1.1614520691693202E-005


==> data/ErrorT-enthalpy-up-100.dat <==
  0.13363062095621220        3.4073339479437692E-002
   6.6815310478106099E-002   1.5882321612560226E-002
   3.3407655239053050E-002   7.0082559013533753E-003
   1.6703827619526525E-002   2.8516460456519820E-003


==> data/ErrorT-enthalpy-up.dat <==
  0.13363062095621220        2.9561945701720937E-003
   6.6815310478106099E-002   1.0865203864961204E-003
   3.3407655239053050E-002   4.7634777700347161E-004
   1.6703827619526525E-002   2.3041461654488307E-004


==> data/ErrorT-entropy-c.dat <==
  0.13363062095621220        5.5868411517209597E-004
   6.6815310478106099E-002   1.5991237490019402E-004
   3.3407655239053050E-002   4.1709871530822022E-005
   1.6703827619526525E-002   1.0821977580312334E-005


==> data/ErrorT-entropy-up-100.dat <==
  0.13363062095621220        1.7964810618577458E-002
   6.6815310478106099E-002   8.6240808553731101E-003
   3.3407655239053050E-002   3.8647638507146110E-003
   1.6703827619526525E-002   1.6582458028322306E-003


==> data/ErrorT-entropy-up.dat <==
  0.13363062095621220        1.8463218443585437E-003
   6.6815310478106099E-002   7.8191036263426964E-004
   3.3407655239053050E-002   3.6837008734714099E-004
   1.6703827619526525E-002   1.8347057381992658E-004


==> data/ErrorU-enthalpy-c.dat <==
  0.13363062095621220        3.5750598629082045E-002
   6.6815310478106099E-002   1.0693963341170908E-002
   3.3407655239053050E-002   2.9217763263695478E-003
   1.6703827619526525E-002   7.6283939091641173E-004


==> data/ErrorU-enthalpy-up-100.dat <==
  0.13363062095621220        5.0678128578670850E-002
   6.6815310478106099E-002   1.3500580579551063E-002
   3.3407655239053050E-002   3.3494781098097714E-003
   1.6703827619526525E-002   8.1740950891173280E-004


==> data/ErrorU-enthalpy-up.dat <==
  0.13363062095621220        3.6798357169783365E-002
   6.6815310478106099E-002   1.0824263089517189E-002
   3.3407655239053050E-002   2.9341286686074743E-003
   1.6703827619526525E-002   7.6395657503058748E-004


==> data/ErrorU-entropy-c.dat <==
  0.13363062095621220        3.5751536255449114E-002
   6.6815310478106099E-002   1.0696235757465922E-002
   3.3407655239053050E-002   2.9219871824566388E-003
   1.6703827619526525E-002   7.6285072964893288E-004


==> data/ErrorU-entropy-up-100.dat <==
  0.13363062095621220        4.3951590734965365E-002
   6.6815310478106099E-002   1.2313546229844327E-002
   3.3407655239053050E-002   3.1740102116965246E-003
   1.6703827619526525E-002   7.9673992941505900E-004


==> data/ErrorU-entropy-up.dat <==
  0.13363062095621220        3.6229256141403300E-002
   6.6815310478106099E-002   1.0771909197435280E-002
   3.3407655239053050E-002   2.9308698620202191E-003
   1.6703827619526525E-002   7.6382112678263759E-004


==> data/ErrordP-enthalpy-c.dat <==
  0.13363062095621220        7.4000357273474968E-002
   6.6815310478106099E-002   3.6771946514503148E-002
   3.3407655239053050E-002   1.8358041554307480E-002
   1.6703827619526525E-002   9.1754722909829015E-003


==> data/ErrordP-enthalpy-up-100.dat <==
  0.13363062095621220        7.3990703290657017E-002
   6.6815310478106099E-002   3.6770493936944003E-002
   3.3407655239053050E-002   1.8357677917280480E-002
   1.6703827619526525E-002   9.1753445306513321E-003


==> data/ErrordP-enthalpy-up.dat <==
  0.13363062095621220        7.4009647989349753E-002
   6.6815310478106099E-002   3.6774902354230470E-002
   3.3407655239053050E-002   1.8359485204157946E-002
   1.6703827619526525E-002   9.1762435272091485E-003


==> data/ErrordP-entropy-c.dat <==
  0.13363062095621220        7.4001196189048393E-002
   6.6815310478106099E-002   3.6772031786152348E-002
   3.3407655239053050E-002   1.8358038474610445E-002
   1.6703827619526525E-002   9.1754667746329430E-003


==> data/ErrordP-entropy-up-100.dat <==
  0.13363062095621220        7.3988430446512196E-002
   6.6815310478106099E-002   3.6769345285701638E-002
   3.3407655239053050E-002   1.8357126104374538E-002
   1.6703827619526525E-002   9.1751147136422961E-003


==> data/ErrordP-entropy-up.dat <==
  0.13363062095621220        7.4003428503263066E-002
   6.6815310478106099E-002   3.6773293835617435E-002
   3.3407655239053050E-002   1.8358927858926111E-002
   1.6703827619526525E-002   9.1760142210049345E-003


==> data/ErrordT-enthalpy-c.dat <==
  0.13363062095621220        2.9335831190029339E-002
   6.6815310478106099E-002   1.4212776306289166E-002
   3.3407655239053050E-002   7.0180550010246028E-003
   1.6703827619526525E-002   3.4895343838209142E-003


==> data/ErrordT-enthalpy-up-100.dat <==
  0.13363062095621220       0.68540028390306229     
   6.6815310478106099E-002  0.52209705587022348     
   3.3407655239053050E-002  0.38411797163595307     
   1.6703827619526525E-002  0.26994273388405249     


==> data/ErrordT-enthalpy-up.dat <==
  0.13363062095621220        6.6978321817574071E-002
   6.6815310478106099E-002   3.4310182623158388E-002
   3.3407655239053050E-002   1.7063046254400027E-002
   1.6703827619526525E-002   8.4707237249271507E-003


==> data/ErrordT-entropy-c.dat <==
  0.13363062095621220        2.9886611257770410E-002
   6.6815310478106099E-002   1.4215795407872921E-002
   3.3407655239053050E-002   6.9952541451046273E-003
   1.6703827619526525E-002   3.4774917067868292E-003


==> data/ErrordT-entropy-up-100.dat <==
  0.13363062095621220       0.37422294634806635     
   6.6815310478106099E-002  0.29705165694006824     
   3.3407655239053050E-002  0.22627739501464458     
   1.6703827619526525E-002  0.16522224919877962     


==> data/ErrordT-entropy-up.dat <==
  0.13363062095621220        4.1603869057106585E-002
   6.6815310478106099E-002   2.2199117672796989E-002
   3.3407655239053050E-002   1.1320656722762975E-002
   1.6703827619526525E-002   5.6937713888234034E-003


==> data/ErrordU-enthalpy-c.dat <==
  0.13363062095621220       0.13600767028853922     
   6.6815310478106099E-002   6.3695104526296717E-002
   3.3407655239053050E-002   3.0622278802435430E-002
   1.6703827619526525E-002   1.4990211218648313E-002


==> data/ErrordU-enthalpy-up-100.dat <==
  0.13363062095621220       0.15600877372081387     
   6.6815310478106099E-002   7.2638196316855183E-002
   3.3407655239053050E-002   3.5626153653880367E-002
   1.6703827619526525E-002   1.7160476815693396E-002


==> data/ErrordU-enthalpy-up.dat <==
  0.13363062095621220       0.13327860757615484     
   6.6815310478106099E-002   6.3077629342641092E-002
   3.3407655239053050E-002   3.0506078523814276E-002
   1.6703827619526525E-002   1.4968283187781662E-002


==> data/ErrordU-entropy-c.dat <==
  0.13363062095621220       0.13600077911451314     
   6.6815310478106099E-002   6.3682085572018737E-002
   3.3407655239053050E-002   3.0619935898076399E-002
   1.6703827619526525E-002   1.4989944748812201E-002


==> data/ErrordU-entropy-up-100.dat <==
  0.13363062095621220       0.13294993587091067     
   6.6815310478106099E-002   6.3893011149980722E-002
   3.3407655239053050E-002   3.1694605911013057E-002
   1.6703827619526525E-002   1.5679871477606043E-002


==> data/ErrordU-entropy-up.dat <==
  0.13363062095621220       0.13444150894020732     
   6.6815310478106099E-002   6.3283080235876144E-002
   3.3407655239053050E-002   3.0531751573306360E-002
   1.6703827619526525E-002   1.4970974215952558E-002


==> data/Tm_pm_phim-g-0.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.10000000000000001     
   100.00000000000000        9.1948085589792748E-003   109.76020995160961        9.9881960885823073E-002
   110.00000000000000        9.5311983597638483E-003   715155.33038128866        9.9893068637360610E-002
   120.00000000000000        9.7505245722519021E-003   1074326.2084877202        9.9898028107640466E-002
   130.00000000000000        9.9435269731353668E-003   1357492.1927229108        9.9901680302595816E-002
   140.00000000000000        1.0120399669450806E-002   1603490.9432717194        9.9904730035181299E-002
   150.00000000000000        1.0284212287191129E-002   1824366.4054945945        9.9907399073050962E-002
   160.00000000000000        1.0436725497493755E-002   2025711.1304262395        9.9909787113793946E-002
   170.00000000000000        1.0579154258272503E-002   2210969.4867571001        9.9911954332376290E-002
   180.00000000000000        1.0712518714958799E-002   2382696.1773666851        9.9913943990923945E-002
   190.00000000000000        1.0837689338349154E-002   2542857.0524637126        9.9915788200275579E-002
   200.00000000000000        1.0955385949527987E-002   2692969.0907309423        9.9917510943661761E-002
   210.00000000000000        1.1066192584445533E-002   2834220.8702033334        9.9919130575860771E-002
   220.00000000000000        1.1170593154131853E-002   2967554.6796410414        9.9920661233843425E-002
   230.00000000000000        1.1268988312484324E-002   3093705.4236796149        9.9922113528698342E-002
   240.00000000000000        1.1361698713290225E-002   3213209.8244119785        9.9923494744157265E-002
   250.00000000000000        1.1448963648143840E-002   3326404.0002241568        9.9924808827471609E-002
   260.00000000000000        1.1530950423111062E-002   3433444.1169220982        9.9926056743976921E-002
   270.00000000000000        1.1607776145916567E-002   3534369.4289810699        9.9927237596820720E-002
   280.00000000000000        1.1679528836350605E-002   3629176.3429123834        9.9928349985464612E-002
   290.00000000000000        1.1746290137405347E-002   3717875.2254135604        9.9929392955939889E-002
   300.00000000000000        1.1808163894950582E-002   3800526.7627608688        9.9930366424162143E-002
   310.00000000000000        1.1865296021768001E-002   3877258.0493055633        9.9931271264124266E-002
   320.00000000000000        1.1917873175332381E-002   3948255.2500359984        9.9932109151092352E-002
   330.00000000000000        1.1966103678500815E-002   4013740.7003270136        9.9932882290530656E-002
   340.00000000000000        1.2010192972584124E-002   4073949.2531956118        9.9933593203472157E-002
   350.00000000000000        1.2050331062424334E-002   4129116.4473514454        9.9934244623600621E-002
   360.00000000000000        1.2086708115009951E-002   4179488.3054559864        9.9934839515460644E-002
   370.00000000000000        1.2119535468193393E-002   4225335.0058439095        9.9935381108651425E-002
   380.00000000000000        1.2149048174118068E-002   4266950.7933874726        9.9935872861828548E-002
   390.00000000000000        1.2175494342546922E-002   4304643.4433120778        9.9936318364068549E-002
   400.00000000000000        1.2199123252151566E-002   4338722.2539298041        9.9936721220392585E-002
   410.00000000000000        1.2220176924049912E-002   4369488.8496048767        9.9937084956164185E-002
   420.00000000000000        1.2238885249009013E-002   4397231.3032268966        9.9937412950050986E-002
   430.00000000000000        1.2255463564166414E-002   4422220.8391240276        9.9937708392959915E-002
   440.00000000000000        1.2270111740963905E-002   4444710.2913728915        9.9937974266485180E-002
   450.00000000000000        1.2283014129633124E-002   4464933.6799691590        9.9938213335027767E-002
   460.00000000000000        1.2294339998000049E-002   4483106.4725874458        9.9938428146624569E-002
   470.00000000000000        1.2304244226302108E-002   4499426.2530149547        9.9938621039358730E-002
   480.00000000000000        1.2312868133400936E-002   4514073.6211367380        9.9938794151073054E-002
   500.00000000000000        1.2325942296374320E-002   4537893.0806671008        9.9939075628415489E-002
   510.00000000000000        6.9216111184230589E-003   4548837.6991874957        9.9939221337229475E-002
   530.00000000000000       -3.2624515116055938E-003   4566431.3404007219        9.9939458466321879E-002
   570.00000000000000       -2.1637505309916451E-002   4590408.0760043766        9.9939794187637682E-002
   650.00000000000000       -5.2873123303860244E-002   4615203.7360471273        9.9940176687230015E-002
   810.00000000000000      -0.10253696781352616        4632640.4965716600        9.9940527033010956E-002
   1130.0000000000000      -0.17696186857754134        4640578.5286652688        9.9940844378035326E-002
   1770.0000000000000      -0.28485700236155964        4643598.7963099545        9.9941222849168843E-002
   3050.0000000000000      -0.44233519876716698        4645811.5979686575        9.9941791759770832E-002
   5610.0000000000000      -0.68081272548192973        4648701.8728680052        9.9942742717029173E-002
   10730.000000000000       -1.0590590965816509        4652594.6986139407        9.9944456902467282E-002
   18730.000000000000       -1.5617160514212567        4656607.9792863615        9.9947023249955969E-002
   26730.000000000000       -2.0216497168904084        4659520.9780397946        9.9949550341926097E-002
   34730.000000000000       -2.4572676657160253        4661781.0392732499        9.9952056405571907E-002
   42730.000000000000       -2.8775209866235052        4663606.4039305113        9.9954547083738118E-002
   50730.000000000000       -3.2872970935865014        4665107.0460061580        9.9957020169279723E-002
   58730.000000000000       -3.6894341083451829        4666340.7115812842        9.9959474014248720E-002
   66730.000000000000       -4.0855937916450307        4667339.9461591430        9.9961911058584013E-002
   74730.000000000000       -4.4766863268967061        4668125.4311709823        9.9964337018800184E-002
   82730.000000000000       -4.8630996006133298        4668712.6651282422        9.9966746097026618E-002
   90730.000000000000       -5.2448405433093814        4669115.2697877418        9.9969131840166495E-002
   98730.000000000000       -5.6216320573457139        4669346.5837509967        9.9971486808721199E-002
   106730.00000000000       -5.9929879043107936        4669420.3290184280        9.9973804006581776E-002
   114730.00000000000       -6.3582750411945161        4669350.7769746864        9.9976077985971287E-002
   122730.00000000000       -6.7167672239910647        4669152.6498384904        9.9978302552156353E-002
   130730.00000000000       -7.0676918217904969        4668840.8993764101        9.9980471657996783E-002
   138730.00000000000       -7.4102696947890649        4668430.4332456905        9.9982577272729897E-002
   146730.00000000000       -7.7437490344111968        4667935.8503894424        9.9984615845551961E-002
   154730.00000000000       -8.0674318117547248        4667371.1892788801        9.9986585748308751E-002
   162730.00000000000       -8.3806938271103171        4666749.7363854600        9.9988485159630422E-002
   170730.00000000000       -8.6829986912692121        4666083.8689916702        9.9990307941390244E-002
   178730.00000000000       -8.9739074690186857        4665384.9533687402        9.9992052866500605E-002
   186730.00000000000       -9.2530825488878996        4664663.2733574975        9.9993719636277567E-002
   194730.00000000000       -9.5202878126106381        4663928.0077574728        9.9995308311720474E-002
   202730.00000000000       -9.7753857349636704        4663187.2419962045        9.9996818985515365E-002
   210730.00000000000       -10.018331884684399        4662447.9949645707        9.9998248847736532E-002
   218730.00000000000       -10.249168518331562        4661716.2774018971        9.9999600612912895E-002
   226730.00000000000       -10.468016082617915        4660997.1478144703       0.10000087901440945     
   234730.00000000000       -10.675063960246368        4660294.7871070821       0.10000208455962697     
   242730.00000000000       -10.870561665143624        4659612.5804766379       0.10000321937636281     
   250730.00000000000       -11.054809633951356        4658953.1950878827       0.10000428583573755     
   258730.00000000000       -11.228150413384952        4658318.6598688737       0.10000528648079106     
   266730.00000000000       -11.390960324354243        4657710.4423014000       0.10000622397931214     
   274730.00000000000       -11.543641731076665        4657129.5213834206       0.10000710111182846     
   282730.00000000000       -11.686615985851306        4656576.4557406614       0.10000792070959449     
   290730.00000000000       -11.820317098069197        4656051.4464870971       0.10000868564015818     
   298730.00000000000       -11.945186139503061        4655554.3945709988       0.10000939881799381     
   300500.00000000000       -11.972385591477980        4655445.7499022866       0.10000955409819018     


==> data/Tm_pm_phim-g-1.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.10000000000000001     
   100.00000000000000        9.1746681367981704E-003   109.54317191610578        9.9881981145579307E-002
   110.00000000000000        4.1610953011764089E-002   710020.36065008235        9.9892905987664246E-002
   120.00000000000000        5.7971232640774688E-002   1067205.3411815355        9.9897758052814506E-002
   130.00000000000000        7.0944231591937384E-002   1350453.4343775609        9.9901339039518464E-002
   140.00000000000000        8.2241685304677098E-002   1597315.7121448482        9.9904333717536459E-002
   150.00000000000000        9.2399315606278037E-002   1819417.6590414906        9.9906956611078707E-002
   160.00000000000000       0.10167047468411711        2022137.0197290599        9.9909304627588624E-002
   170.00000000000000       0.11021199322924484        2208782.2748978771        9.9911435789055647E-002
   180.00000000000000       0.11813646978706513        2381834.6947381464        9.9913392063286074E-002
   190.00000000000000       0.12552972555145644        2543228.4480642732        9.9915204819787246E-002
   200.00000000000000       0.13245881113695554        2694470.6007119203        9.9916897754587272E-002
   210.00000000000000       0.13897735773629072        2836753.5312770153        9.9918489054643386E-002
   220.00000000000000       0.14512875611293985        2971031.0816810192        9.9919992811421318E-002
   230.00000000000000       0.15094742152708121        3098054.0172800119        9.9921419661988545E-002
   240.00000000000000       0.15645865219783117        3218375.8874600898        9.9922776963825455E-002
   250.00000000000000       0.16167813637181810        3332347.6247961666        9.9924068761129192E-002
   260.00000000000000       0.16661284528975762        3440133.8754484649        9.9925296069175065E-002
   270.00000000000000       0.17126412966285035        3541775.5677400865        9.9926457959206461E-002
   280.00000000000000       0.17563138581893342        3637268.2889400930        9.9927552965883140E-002
   290.00000000000000       0.17971478131575577        3726621.8098884919        9.9928580069538087E-002
   300.00000000000000       0.18351699409032057        3809898.1011449890        9.9929539135552581E-002
   310.00000000000000       0.18704390666412532        3887226.6365720788        9.9930430985518515E-002
   320.00000000000000       0.19030427331099578        3958797.5841582138        9.9931257247972347E-002
   330.00000000000000       0.19330868916641439        4024839.9789268412        9.9932020097558000E-002
   340.00000000000000       0.19606835879467385        4085595.5561558907        9.9932722006477265E-002
   350.00000000000000       0.19859433837629475        4141302.6301484019        9.9933365623054826E-002
   360.00000000000000       0.20089784534929134        4192202.7444181172        9.9933953789931237E-002
   370.00000000000000       0.20299106524730542        4238558.0425730729        9.9934489595534831E-002
   380.00000000000000       0.20488737091880596        4280656.1542128921        9.9934976360654487E-002
   390.00000000000000       0.20660089425779415        4318801.1436263639        9.9935417553270386E-002
   400.00000000000000       0.20814593992513711        4353300.9605695065        9.9935816677726247E-002
   410.00000000000000       0.20953651801757253        4384457.3735620948        9.9936177176882315E-002
   420.00000000000000       0.21078604270290144        4412559.4441867433        9.9936502361529095E-002
   430.00000000000000       0.21190716217099442        4437879.8243251443        9.9936795365925576E-002
   440.00000000000000       0.21291167768308975        4460672.9802390924        9.9937059123707886E-002
   450.00000000000000       0.21381051887494154        4481174.6381815551        9.9937296358089331E-002
   460.00000000000000       0.21461375324153067        4499601.9741580226        9.9937509581425873E-002
   470.00000000000000       0.21533061582003479        4516154.2445920622        9.9937701100723780E-002
   480.00000000000000       0.21596955024160427        4531013.6654253155        9.9937873026665236E-002
   500.00000000000000       0.21699251680858148        4555187.4452042552        9.9938152714481560E-002
   510.00000000000000       0.20772734683969518        4566168.4705410805        9.9938307048626510E-002
   530.00000000000000       0.19218092913174700        4583941.9568394227        9.9938557420650193E-002
   570.00000000000000       0.16780312583638671        4608236.9395057596        9.9938907937157720E-002
   650.00000000000000       0.13166868892655223        4633443.2791618956        9.9939302305141364E-002
   810.00000000000000        7.9824602228254576E-002   4651236.1263059182        9.9939657933860546E-002
   1130.0000000000000        5.3671310844012375E-003   4659370.9091079878        9.9939976144221176E-002
   1770.0000000000000      -0.10453887216203066        4662510.8643022077        9.9940363978830868E-002
   3050.0000000000000      -0.27276233699590996        4664939.5004971875        9.9940976131342993E-002
   5610.0000000000000      -0.54066796371675996        4668271.2445839262        9.9942057576707988E-002
   10730.000000000000      -0.98704268896410896        4672836.1463970384        9.9944128065855287E-002
   18730.000000000000       -1.6070070153187956        4677521.3859151825        9.9947391704402935E-002
   26730.000000000000       -2.1917462051699150        4680886.3679939257        9.9950702334838271E-002
   34730.000000000000       -2.7579224256658446        4683449.9534126492        9.9954047358688763E-002
   42730.000000000000       -3.3131713946219965        4685450.0932401540        9.9957406111786842E-002
   50730.000000000000       -3.8611293339172397        4686996.5631720666        9.9960757654915799E-002
   58730.000000000000       -4.4032861352403847        4688143.7615040736        9.9964112226447438E-002
   66730.000000000000       -4.9397867585562656        4688924.9372367496        9.9967456120853976E-002
   74730.000000000000       -5.4698556156676714        4689367.7128578210        9.9970768801331877E-002
   82730.000000000000       -5.9920726378710416        4689500.5878180563        9.9974030261750960E-002
   90730.000000000000       -6.5045887689386257        4689355.0039272094        9.9977220752938051E-002
   98730.000000000000       -7.0053118251734166        4688965.2722844062        9.9980322281154152E-002
   106730.00000000000       -7.4920695006321560        4688367.5410982110        9.9983317281066408E-002
   114730.00000000000       -7.9627489923168078        4687598.4540077439        9.9986192745981070E-002
   122730.00000000000       -8.4154093701087920        4686693.8237004168        9.9988938190125332E-002
   130730.00000000000       -8.8483658826329421        4685687.5366710881        9.9991546728298589E-002
   138730.00000000000       -9.2602459692150774        4684610.6925535612        9.9994010861523319E-002
   146730.00000000000       -9.6500194052793162        4683491.0446594730        9.9996323026381673E-002
   154730.00000000000       -10.017006612114089        4682352.7202836117        9.9998483165635130E-002
   162730.00000000000       -10.360867867176337        4681216.1344873849       0.10000049198736645     
   170730.00000000000       -10.681579518564678        4680098.0955651170       0.10000235219107602     
   178730.00000000000       -10.979400810586625        4679012.0222466802       0.10000406839259161     
   186730.00000000000       -11.254835386737486        4677968.2482456127       0.10000564746252510     
   194730.00000000000       -11.508589963255698        4676974.3639570298       0.10000709498671694     
   202730.00000000000       -11.741533590486599        4676035.5855865749       0.10000841769073951     
   210730.00000000000       -11.954658621956643        4675155.1142833382       0.10000962289263272     
   218730.00000000000       -12.149044811566553        4674334.4783727918       0.10001071796676947     
   226730.00000000000       -12.325827385569296        4673573.8496159138       0.10001171141036851     
   234730.00000000000       -12.486169252599501        4672872.3258576998       0.10001260989903493     
   242730.00000000000       -12.631237751394291        4672228.1802186733       0.10001342035882821     
   250730.00000000000       -12.762185434118436        4671639.0730974842       0.10001414975662634     
   258730.00000000000       -12.880134811171141        4671102.2333768262       0.10001480490147505     
   266730.00000000000       -12.986166627347696        4670614.6082048938       0.10001539236283394     
   274730.00000000000       -13.081311208647051        4670172.9839945817       0.10001591821528504     
   282730.00000000000       -13.166542538196666        4669774.0842821570       0.10001638821489083     
   290730.00000000000       -13.242774559500466        4669414.6459015468       0.10001680769967425     
   298730.00000000000       -13.310859348476182        4669091.4767701933       0.10001718164194462     
   300500.00000000000       -13.325533219756448        4669021.7047465667       0.10001726220163323     


==> data/Tm_pm_phim-g-2.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.10000000000000001     
   100.00000000000000        9.1641650470237392E-003   109.47556866793698        9.9881985978140492E-002
   110.00000000000000        4.1325761413994168E-002   706621.41607757448        9.9892871213282802E-002
   120.00000000000000        5.7580920591739602E-002   1062866.3246555813        9.9897714752921696E-002
   130.00000000000000        7.0519346179027970E-002   1346079.1480270776        9.9901297234430239E-002
   140.00000000000000        8.1817045935467916E-002   1593307.9516447543        9.9904297300705672E-002
   150.00000000000000        9.1994042714927227E-002   1815982.4891657135        9.9906927850889379E-002
   160.00000000000000       0.10129482651440162        2019370.3585367070        9.9909284403826432E-002
   170.00000000000000       0.10987087895868705        2206705.5472250269        9.9911424207058799E-002
   180.00000000000000       0.11783156741914713        2380428.4133151518        9.9913388717676646E-002
   190.00000000000000       0.12526085972703904        2542456.4984801882        9.9915209156419590E-002
   200.00000000000000       0.13222489330527443        2694292.3184167007        9.9916909204514792E-002
   210.00000000000000       0.13877696350700877        2837130.4056001394        9.9918507109443083E-002
   220.00000000000000       0.14496047617173294        2971930.9377582036        9.9920017071537442E-002
   230.00000000000000       0.15081008649167996        3099453.4901333828        9.9921449865726902E-002
   240.00000000000000       0.15635150491426514        3220262.1605383628        9.9922813001711908E-002
   250.00000000000000       0.16160090935938015        3334719.3339607194        9.9924110702479974E-002
   260.00000000000000       0.16656563657443207        3442998.5579744470        9.9925344125685225E-002
   270.00000000000000       0.17124711827276934        3545143.4299449297        9.9926512384697672E-002
   280.00000000000000       0.17564460355549402        3641146.9359490951        9.9927613966163065E-002
   290.00000000000000       0.17975804977795198        3731014.5474565998        9.9928647771440282E-002
   300.00000000000000       0.18358993132308696        3814803.8084314410        9.9929613586328070E-002
   310.00000000000000       0.18714597431519481        3892640.5974438484        9.9930512166348948E-002
   320.00000000000000       0.19043485185014547        3964713.0073307366        9.9931345094148263E-002
   330.00000000000000       0.19346717831739052        4031250.1209154958        9.9932114520798906E-002
   340.00000000000000       0.19625425832168011        4092495.4640075397        9.9932822905766217E-002
   350.00000000000000       0.19880720793142928        4148688.3340073605        9.9933472874161183E-002
   360.00000000000000       0.20113711904540543        4200067.3008430144        9.9934067225746465E-002
   370.00000000000000       0.20325591288705183        4246888.4985565105        9.9934608996338076E-002
   380.00000000000000       0.20517671577316032        4289433.8641917836        9.9935101459241504E-002
   390.00000000000000       0.20691350436013356        4328003.7216198398        9.9935548048713366E-002
   400.00000000000000       0.20848051251903993        4362904.1285437020        9.9935952250488597E-002
   410.00000000000000       0.20989173656340065        4394436.2354827337        9.9936317501270328E-002
   420.00000000000000       0.21116061092304039        4422889.2644971171        9.9936647114525462E-002
   430.00000000000000       0.21229982353218554        4448536.4859742280        9.9936944233019132E-002
   440.00000000000000       0.21332122641259504        4471633.2524916055        9.9937211802590437E-002
   450.00000000000000       0.21423580578194221        4492416.3255850710        9.9937452560786025E-002
   460.00000000000000       0.21505368858229937        4511103.9969000015        9.9937669035438118E-002
   470.00000000000000       0.21578417033867350        4527896.6758240350        9.9937863549489900E-002
   480.00000000000000       0.21643575508737337        4542977.7416476803        9.9938038229618956E-002
   500.00000000000000       0.21748062549693703        4567529.0027103592        9.9938322525444878E-002
   510.00000000000000       0.20272280684534000        4578630.1873447513        9.9938492220472533E-002
   530.00000000000000       0.18300614843600568        4596671.3797731074        9.9938755746707145E-002
   570.00000000000000       0.15730352371747822        4621374.2336157681        9.9939113488914141E-002
   650.00000000000000       0.12284389677730992        4647033.6272066049        9.9939508312592712E-002
   810.00000000000000        7.4156315467213851E-002   4665154.2576820785        9.9939859760731359E-002
   1130.0000000000000        2.7282596788680211E-003   4673423.8487119004        9.9940171585186602E-002
   1770.0000000000000      -0.10469495186301594        4676589.6734459512        9.9940552363241564E-002
   3050.0000000000000      -0.27073673841543494        4679025.8877071906        9.9941156454215169E-002
   5610.0000000000000      -0.53654524594793429        4682386.4719324028        9.9942227741707676E-002
   10730.000000000000      -0.98090122311617611        4687007.2238493124        9.9944285370947350E-002
   18730.000000000000       -1.5994491577765801        4691745.7045871885        9.9947537822455190E-002
   26730.000000000000       -2.1836167782340534        4695143.5748057393        9.9950843423609964E-002
   34730.000000000000       -2.7497342363795387        4697732.1608172962        9.9954187060173214E-002
   42730.000000000000       -3.3052883538417430        4699755.6883736644        9.9957547652040665E-002
   50730.000000000000       -3.8538449984944663        4701325.9661415899        9.9960904554786637E-002
   58730.000000000000       -4.3968609499108160        4702497.2474887148        9.9964265701325536E-002
   66730.000000000000       -4.9344647073638921        4703301.7771850089        9.9967617695228453E-002
   74730.000000000000       -5.4658680778908195        4703766.0250515742        9.9970940139931450E-002
   82730.000000000000       -5.9896346241561949        4703917.5351419458        9.9974212472958193E-002
   90730.000000000000       -6.5038913610776188        4703787.1320722373        9.9977414761032293E-002
   98730.000000000000       -7.0065135488658772        4703408.8633525744        9.9980528329255747E-002
   106730.00000000000       -7.4952889542846446        4702818.9258531835        9.9983536310536206E-002
   114730.00000000000       -7.9680595713137343        4702054.2462263247        9.9986423768545551E-002
   122730.00000000000       -8.4228374259997771        4701151.0818498824        9.9989180826141222E-002
   130730.00000000000       -8.8578916192669421        4700143.8460664889        9.9991800840201817E-002
   138730.00000000000       -9.2718068234529820        4699064.1909815539        9.9994275037869076E-002
   146730.00000000000       -9.6635158096462952        4697940.4064336782        9.9996597665112097E-002
   154730.00000000000       -10.032308443062664        4696797.0989857586        9.9998767140314845E-002
   162730.00000000000       -10.377821754293374        4695655.1017683707       0.10000078305772928     
   170730.00000000000       -10.700016352637926        4694531.5653350074       0.10000265000805651     
   178730.00000000000       -10.999142431255406        4693440.1747500794       0.10000437123554611     
   186730.00000000000       -11.275700774654929        4692391.4609462218       0.10000595437280750     
   194730.00000000000       -11.530400410754945        4691393.1499890406       0.10000740515216146     
   202730.00000000000       -11.764116930277163        4690450.5415710667       0.10000873022189505     
   210730.00000000000       -11.977852497995332        4689566.8773825299       0.10000993751098383     
   218730.00000000000       -12.172698992920306        4688743.6926607694       0.10001103396465741     
   226730.00000000000       -12.349805299611742        4687981.1406764733       0.10001202709409045     
   234730.00000000000       -12.510348877467901        4687278.2827326329       0.10001292441105729     
   242730.00000000000       -12.655511817691844        4686633.3423687527       0.10001373356451353     
   250730.00000000000       -12.786461193973500        4686043.9235852156       0.10001446146747081     
   258730.00000000000       -12.904333479882791        4685507.1955323117       0.10001511482253055     
   266730.00000000000       -13.010222550722327        4685020.0446683504       0.10001570019931733     
   274730.00000000000       -13.105170881525888        4684579.1988991871       0.10001622380580212     
   282730.00000000000       -13.190163492706853        4684181.3262655232       0.10001669143423744     
   290730.00000000000       -13.266124219331665        4683823.1122437874       0.10001710850168094     
   298730.00000000000       -13.333913861815903        4683501.3181000762       0.10001747996872719     
   300500.00000000000       -13.348521355245277        4683431.8572749626       0.10001755997401887     


==> data/Tm_pm_phim-g-nablaP.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.10000000000000001     
   100.00000000000000        9.1566769468579695E-003   109.45263573396039        9.9881985809471927E-002
   110.00000000000000        4.1104012892740877E-002   704679.94757509406        9.9892848222008668E-002
   120.00000000000000        5.7309085242335273E-002   1060440.6077831762        9.9897688665522941E-002
   130.00000000000000        7.0242150377382101E-002   1343590.2562754638        9.9901272033597666E-002
   140.00000000000000        8.1550818047811516E-002   1590968.3170703314        9.9904274941850585E-002
   150.00000000000000        9.1745048134977927E-002   1813908.0925040354        9.9906909410247713E-002
   160.00000000000000       0.10106494822966725        2017619.4543236562        9.9909270360087454E-002
   170.00000000000000       0.10965992762375781        2205295.7712427964        9.9911414549947924E-002
   180.00000000000000       0.11763838074757522        2379354.5173883159        9.9913383268794828E-002
   190.00000000000000       0.12508393570040138        2541704.3736902983        9.9915207662437458E-002
   200.00000000000000       0.13206275748132273        2693845.9382077805        9.9916911412796669E-002
   210.00000000000000       0.13862834649865663        2836975.3311009575        9.9918512807027945E-002
   220.00000000000000       0.14482439435261038        2972056.3444363666        9.9920026110858873E-002
   230.00000000000000       0.15068589819949241        3099853.7138275779        9.9921462183468160E-002
   240.00000000000000       0.15623897517994401        3220938.2569755781        9.9922828637118932E-002
   250.00000000000000       0.16150023440526184        3335680.0513802134        9.9924129815790380E-002
   260.00000000000000       0.16647734363030395        3444258.8988433997        9.9925366979705860E-002
   270.00000000000000       0.17117184735930216        3546720.3714444572        9.9926539274192511E-002
   280.00000000000000       0.17558292546832299        3643055.6264871298        9.9927645151779793E-002
   290.00000000000000       0.17971037056636763        3733266.2706497489        9.9928683446495706E-002
   300.00000000000000       0.18355646700026915        3817405.4275183599        9.9929653871162344E-002
   310.00000000000000       0.18712676846593954        3895594.9254520112        9.9930557115877700E-002
   320.00000000000000       0.19042982202288614        3968019.8268548273        9.9931394712562807E-002
   330.00000000000000       0.19347618023171509        4034907.6136054490        9.9932168778094826E-002
   340.00000000000000       0.19627714956323966        4096501.6408254299        9.9932881749707950E-002
   350.00000000000000       0.19884385165712992        4153041.1834115633        9.9933536230406017E-002
   360.00000000000000       0.20118729337239111        4204762.8835271914        9.9934134990006404E-002
   370.00000000000000       0.20331922308323647        4251919.0259943902        9.9934681029286418E-002
   380.00000000000000       0.20525259393845491        4294787.6353777526        9.9935177588809598E-002
   390.00000000000000       0.20700126197717719        4333666.2406811072        9.9935628077948549E-002
   400.00000000000000       0.20857939568819525        4368859.3186445739        9.9936035967198911E-002
   410.00000000000000       0.21000096511025487        4400667.3176263878        9.9936404686304575E-002
   420.00000000000000       0.21127940334990702        4429379.3287224472        9.9936737548034713E-002
   430.00000000000000       0.21242741238231089        4455268.8488132395        9.9937037698787215E-002
   440.00000000000000       0.21345686749223669        4478591.6749881199        9.9937308090867760E-002
   450.00000000000000       0.21437878385796957        4499585.1500145551        9.9937551470100888E-002
   460.00000000000000       0.21520332082089441        4518468.2309171390        9.9937770373684065E-002
   470.00000000000000       0.21593980851720790        4535442.0428635813        9.9937967131748559E-002
   480.00000000000000       0.21659678665207394        4550690.7088174103        9.9938143878101210E-002
   500.00000000000000       0.21765028008717943        4575529.1992539959        9.9938431726056307E-002
   510.00000000000000       0.19726928609886479        4586745.2989150612        9.9938616617133283E-002
   530.00000000000000       0.17635049633213029        4605004.7360523418        9.9938885387922449E-002
   570.00000000000000       0.15116280628040898        4630026.1418159679        9.9939246011314042E-002
   650.00000000000000       0.11697782350919725        4656048.2303667618        9.9939645437262997E-002
   810.00000000000000        6.7655481365369974E-002   4674459.2946963115        9.9940003396546073E-002
   1130.0000000000000       -5.3667324588260699E-003   4682886.7097450420        9.9940323627701638E-002
   1770.0000000000000      -0.11543536886280209        4686131.4759838665        9.9940716643270963E-002
   3050.0000000000000      -0.28544978756978434        4688635.4504886046        9.9941340709112994E-002
   5610.0000000000000       -6.3214484794314023        4624873.1027538320        9.9970211209189280E-002
   10730.000000000000       -11.085152331758085        4600346.6565335365        9.9994183342917264E-002
   18730.000000000000       -17.152215524905511        4574960.0497252513       0.10002391672549306     
   26730.000000000000       -22.294578619874795        4555827.8022196740       0.10004577111405320     
   34730.000000000000       -26.783657915326735        4540255.5056762788       0.10006583361753082     
   42730.000000000000       -30.775648289168746        4526845.8353126068       0.10008433005175557     
   50730.000000000000       -34.363882773915186        4514834.0971231190       0.10010128071522362     
   58730.000000000000       -37.607478578419666        4503791.2005757708       0.10011671780334273     
   66730.000000000000       -40.546481047324832        4493478.8255338296       0.10013068538737015     
   74730.000000000000       -43.209995651886636        4483773.1971038915       0.10014324710544791     
   82730.000000000000       -45.620769616845607        4474619.2566028573       0.10015445368789280     
   90730.000000000000       -47.797846196194712        4466001.6970239645       0.10016428735059207     
   98730.000000000000       -49.758021926535498        4457925.7055450622       0.10017119148619953     
   106730.00000000000       -51.517134334919568        4450403.0935777780       0.10017643829131825     
   114730.00000000000       -53.090302318281580        4443443.4246067591       0.10018074735258731     
   122730.00000000000       -54.492147273270255        4437049.9827062488       0.10018429501485321     
   130730.00000000000       -55.736883527781607        4431217.9199368507       0.10018711212566857     
   138730.00000000000       -56.838319420332716        4425933.5452336539       0.10018939728223042     
   146730.00000000000       -57.809758265367378        4421175.2126929723       0.10019135145691721     
   154730.00000000000       -58.663883997505771        4416915.1600212557       0.10019302008099534     
   162730.00000000000       -59.412683114833108        4413121.3196160709       0.10019444442218406     
   170730.00000000000       -60.067373759145219        4409758.8462245967       0.10019565896274689     
   178730.00000000000       -60.638358557470866        4406791.5809151623       0.10019669435643141     
   186730.00000000000       -61.135201244818255        4404183.2637480134       0.10019757687816559     
   194730.00000000000       -61.566625269192741        4401898.4789110385       0.10019832845005733     
   202730.00000000000       -61.940530942282791        4399903.3533291928       0.10019896925904538     
   210730.00000000000       -62.264026604357248        4398166.0401591137       0.10019951738841230     
   218730.00000000000       -62.543471164334377        4396656.9771369053       0.10019998420106045     
   226730.00000000000       -62.784523182104806        4395349.0857752683       0.10020038128399861     
   234730.00000000000       -62.992194187603779        4394217.7803727025       0.10020071908853076     
   242730.00000000000       -63.170903902627323        4393240.9271484911       0.10020100654077131     
   250730.00000000000       -63.324535353103336        4392398.7420918588       0.10020125086685611     
   258730.00000000000       -63.456488516875091        4391673.6505745081       0.10020145851276713     
   266730.00000000000       -63.569731392921327        4391050.1232438320       0.10020163510668463     
   274730.00000000000       -63.666847865852603        4390514.5010142503       0.10020178526160303     
   282730.00000000000       -63.750082012349651        4390054.8181334827       0.10020191286614090     
   290730.00000000000       -63.821378631735058        4389660.6289458768       0.10020202135929224     
   298730.00000000000       -63.882419943742029        4389322.8424592810       0.10020211359972808     
   300500.00000000000       -63.895440848440778        4389250.7579013640       0.10020213324201663     


==> data/Tm_pm_phim-g.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.10000000000000001     
   100.00000000000000        9.1606195576357987E-003   109.45292076500695        9.9881985794336103E-002
   110.00000000000000        4.1134990032287870E-002   704679.27541186439        9.9892848125892789E-002
   120.00000000000000        5.7353579509914238E-002   1060439.7310976726        9.9897688530465281E-002
   130.00000000000000        7.0296117694176471E-002   1343589.1845608000        9.9901271869502511E-002
   140.00000000000000        8.1612577778672701E-002   1590967.0559788649        9.9904274752903116E-002
   150.00000000000000        9.1813671540260253E-002   1813906.6537796471        9.9906909198939534E-002
   160.00000000000000       0.10113981017630144        2017617.8526543647        9.9909270128224467E-002
   170.00000000000000       0.10974055776190947        2205294.0216059559        9.9911414298931897E-002
   180.00000000000000       0.11772440364368635        2379352.6337964633        9.9913382999753816E-002
   190.00000000000000       0.12517504129788914        2541702.3688796354        9.9915207376283857E-002
   200.00000000000000       0.13215868389251176        2693843.8234688230        9.9916911110339138E-002
   210.00000000000000       0.13872886892877576        2836973.1162720555        9.9918512488944566E-002
   220.00000000000000       0.14492931774244808        2972054.0381074501        9.9920025777737523E-002
   230.00000000000000       0.15079505256497955        3099851.3237521690        9.9921461835826189E-002
   240.00000000000000       0.15635221303161001        3220935.7906530569        9.9922828275411310E-002
   250.00000000000000       0.16161742944005125        3335677.5166647644        9.9924129440429138E-002
   260.00000000000000       0.16659838956118841        3444256.3042574213        9.9925366591066614E-002
   270.00000000000000       0.17129665589054038        3546717.7260009958        9.9926538872613629E-002
   280.00000000000000       0.17571142309649532        3643052.9392630993        9.9927644737545174E-002
   290.00000000000000       0.17984249455276996        3733263.5503193149        9.9928683019853332E-002
   300.00000000000000       0.18369216149511824        3817402.6819387157        9.9929653432320881E-002
   310.00000000000000       0.18726598178947740        3895592.1614352725        9.9930556665031908E-002
   320.00000000000000       0.19057250533433850        3968017.0501854559        9.9931394249898567E-002
   330.00000000000000       0.19362228728290873        4034904.8292517699        9.9932168303766888E-002
   340.00000000000000       0.19642663709666658        4096498.8532309807        9.9932881263868109E-002
   350.00000000000000       0.19899667965305579        4153038.3966364865        9.9933535733167961E-002
   360.00000000000000       0.20134342418778817        4204760.1010679156        9.9934134481451817E-002
   370.00000000000000       0.20347861984803003        4251916.2505146014        9.9934680509496734E-002
   380.00000000000000       0.20541521945335073        4294784.8686434953        9.9935177057863464E-002
   390.00000000000000       0.20716707843946641        4333663.4836762650        9.9935627535925109E-002
   400.00000000000000       0.20874836486882267        4368856.5717299012        9.9936035414177476E-002
   410.00000000000000       0.21017304865265857        4400664.5806883732        9.9936404122376393E-002
   420.00000000000000       0.21145456304914903        4429376.6012889296        9.9936736973274931E-002
   430.00000000000000       0.21260561040719422        4455266.1301410561        9.9937037113281835E-002
   440.00000000000000       0.21363806655028117        4478588.9641315723        9.9937307494697480E-002
   450.00000000000000       0.21456294731317216        4499582.4458780847        9.9937550863345825E-002
   460.00000000000000       0.21539041277483742        4518465.5322971009        9.9937769756425099E-002
   470.00000000000000       0.21612979387268649        4535439.3484830447        9.9937966504062517E-002
   480.00000000000000       0.21678963114816749        4550688.0173526611        9.9938143240067764E-002
   500.00000000000000       0.21784871261646482        4575526.5081975274        9.9938431067651892E-002
   510.00000000000000       0.19843639282500136        4586740.8434136836        9.9938613384985289E-002
   530.00000000000000       0.17829489904496865        4604995.6304254010        9.9938879932224015E-002
   570.00000000000000       0.15404446251210979        4630007.3785173362        9.9939237671691508E-002
   650.00000000000000       0.12113251935478306        4656012.1183521505        9.9939632925215974E-002
   810.00000000000000        7.3579573025093326E-002   4674396.9231161457        9.9939984681258406E-002
   1130.0000000000000        3.0353288553694787E-003   4682788.8600330912        9.9940295511210434E-002
   1770.0000000000000      -0.10355864841553405        4685986.8034945112        9.9940673946241107E-002
   3050.0000000000000      -0.26872215899957347        4688432.3280327832        9.9941274511957126E-002
   5610.0000000000000      -0.53354914290970668        4691809.9038364589        9.9942340714540737E-002
   10730.000000000000      -0.97681744564606876        4696461.4849992264        9.9944391222313980E-002
   18730.000000000000       -1.5944358092700475        4701229.6673265714        9.9947636503998266E-002
   26730.000000000000       -2.1780623559932404        4704646.3260493111        9.9950937832668035E-002
   34730.000000000000       -2.7438779825555906        4707249.6802427145        9.9954278984931963E-002
   42730.000000000000       -3.2993027283227971        4709287.5268629603        9.9957638607260840E-002
   50730.000000000000       -3.8478733320938479        4710872.8770936532        9.9960995497564278E-002
   58730.000000000000       -4.3910365108890819        4712059.9193018368        9.9964357272596019E-002
   66730.000000000000       -4.9289195921504820        4712880.2897069380        9.9967710717606045E-002
   74730.000000000000       -5.4607355084850484        4713359.7188137518        9.9971035599006081E-002
   82730.000000000000       -5.9850469022981896        4713525.0913550043        9.9974311315697076E-002
   90730.000000000000       -6.4999753135846063        4713406.7490121406        9.9977517786297904E-002
   98730.000000000000       -7.0033849923352935        4713038.4578474332        9.9980636185914462E-002
   106730.00000000000       -7.4930473767226307        4712456.3206674866        9.9983649390772089E-002
   114730.00000000000       -7.9667839297148584        4711697.3243038086        9.9986542666792438E-002
   122730.00000000000       -8.4225833831806405        4710797.8974132380        9.9989305679478210E-002
   130730.00000000000       -8.8586905083148881        4709792.6965972660        9.9991931549548385E-002
   138730.00000000000       -9.2736661566666339        4708713.6550282175        9.9994411583622128E-002
   146730.00000000000       -9.6664210272799256        4707589.3513735170        9.9996739677014695E-002
   154730.00000000000       -10.036225634724177        4706444.6693803426        9.9998914176158013E-002
   162730.00000000000       -10.382700977095126        4705300.6933874032       0.10000093557349987     
   170730.00000000000       -10.705794916849673        4704174.7910277583       0.10000280614893645     
   178730.00000000000       -11.005748714895716        4703080.8320741225       0.10000453142022096     
   186730.00000000000       -11.283057253984639        4702029.4919569734       0.10000611776530285     
   194730.00000000000       -11.538426700534187        4701028.6103934767       0.10000757138971959     
   202730.00000000000       -11.772732270432488        4700083.5699363435       0.10000889911422306     
   210730.00000000000       -11.986977797864570        4699197.6695854804       0.10001010815406117     
   218730.00000000000       -12.182258502529553        4698372.4806399830       0.10001120617721387     
   226730.00000000000       -12.359727774647494        4697608.1750047822       0.10001220055958021     
   234730.00000000000       -12.520568426966712        4696903.8193759955       0.10001309904028002     
   242730.00000000000       -12.665968397878409        4696257.6325015156       0.10001390869370246     
   250730.00000000000       -12.797100885658057        4695667.2064789776       0.10001463678803241     
   258730.00000000000       -12.915108496555494        4695129.6932615507       0.10001529025977737     
   266730.00000000000       -13.021091088744807        4694641.9592484357       0.10001587557664170     
   274730.00000000000       -13.116096856780112        4694200.7106785104       0.10001639897217068     
   282730.00000000000       -13.201116185957328        4693802.5934944209       0.10001686635321456     
   290730.00000000000       -13.277077851850297        4693444.2713157702       0.10001728317035202     
   298730.00000000000       -13.344847151311548        4693122.4847194515       0.10001765430166841     
   300500.00000000000       -13.359449149052265        4693053.0309808347       0.10001773422861604     


==> data/Tm_pm_phim.txt <==
   0.0000000000000000        299.99999999996743        100000.00000000236       0.10000000000000001     
  0.10000000000000001        300.01452809566206        1992843.0341868117        9.9906549950299253E-002
  0.30000000000000004        300.01427916518799        1905926.1773734060        9.9905089122694579E-002
  0.70000000000000007        300.01396874963677        1802473.4157019455        9.9903527337022374E-002
   1.5000000000000000        300.01353465121923        1664244.6206962883        9.9901661258542648E-002
   3.1000000000000001        300.01289294578140        1467487.1987642881        9.9899270166951520E-002
   6.3000000000000007        300.01195595383547        1186198.1109920221        9.9896064764884565E-002
   11.300000000000001        300.01093254220336        881659.40983784117        9.9892673020540113E-002
   16.300000000000001        300.01019881194293        664215.94064365572        9.9890263772954041E-002
   21.300000000000001        300.00966902173883        507665.97571594582        9.9888530146154175E-002
   26.300000000000001        300.00928552166067        394665.44914385839        9.9887278026905571E-002
   31.300000000000001        300.00900754102327        313024.72986633983        9.9886372744099908E-002
   36.299999999999997        300.00880581545880        254018.77555970015        9.9885718057636838E-002
   41.299999999999997        300.00865923741316        211364.43955254997        9.9885244578483579E-002
   46.299999999999997        300.00855255631325        180527.09605514657        9.9884902154662489E-002
   51.299999999999997        300.00847474664533        158231.26311614003        9.9884654514898322E-002
   56.299999999999997        300.00841783554966        142110.08947308917        9.9884475424311614E-002
   61.299999999999997        300.00837605684876        130452.96097417547        9.9884345908158159E-002
   66.299999999999997        300.00834523980620        122023.39356171567        9.9884252243518018E-002
   71.299999999999997        300.00832236732538        115927.53198998829        9.9884184506141227E-002
   76.299999999999997        300.00830525646722        111519.15541775867        9.9884135519061085E-002
   81.299999999999997        300.00829232755660        108331.04009083791        9.9884100092132305E-002
   86.299999999999997        300.00828243723907        106025.35848006666        9.9884074471979833E-002
   91.299999999999997        300.00827475769773        104357.83065521557        9.9884055944229236E-002
   96.299999999999997        300.00826868942409        103151.81216581860        9.9884042545866664E-002
   100.00000000000000        300.00826489164831        102456.30271821035        9.9884034820038589E-002
   100.09999999999999        300.00875290674111        261217.79670157080        9.9886694967347103E-002
   100.30000000000000        300.00917244407657        394742.64267509151        9.9888793783199092E-002
   100.70000000000000        300.00970453100979        560124.49113737431        9.9891217227152787E-002
   101.50000000000000        300.01045706362675        787969.69680934504        9.9894292114141442E-002
   103.09999999999999        300.01157542098952        1119476.2112803347        9.9898448286372316E-002
   106.30000000000000        300.01320969167608        1597967.8642148629        9.9904167135240224E-002
   111.30000000000000        300.01498491438531        2115439.5826961752        9.9910305046473455E-002
   116.30000000000000        300.01626166687788        2485009.0670593404        9.9914674838217310E-002
   121.30000000000000        300.01719588642590        2751882.5138680488        9.9917801634426581E-002
   126.30000000000000        300.01788461809707        2945121.9836493013        9.9920052237770368E-002
   131.30000000000001        300.01839614649919        3085168.2417178759        9.9921676251457717E-002
   136.30000000000001        300.01877939899077        3186681.7517305030        9.9922849591882246E-002
   141.30000000000001        300.01906971165494        3260266.4217813103        9.9923698342533784E-002
   146.30000000000001        300.01929269674963        3313602.9639680656        9.9924312624373429E-002
   151.30000000000001        300.01946691855682        3352260.3167210119        9.9924757349821827E-002
   156.30000000000001        300.01960583360716        3380276.6770917512        9.9925079374287115E-002
   161.30000000000001        300.01971919468264        3400580.0285052033        9.9925312565283197E-002
   166.30000000000001        300.01981406904582        3415293.1255835188        9.9925481423850562E-002
   171.30000000000001        300.01989557692588        3425954.7710935194        9.9925603684863598E-002
   176.30000000000001        300.01996742722827        3433680.3494510613        9.9925692190197993E-002
   181.30000000000001        300.02003230602543        3439278.2703955397        9.9925756240815761E-002
   186.30000000000001        300.02009215810216        3443334.4155130764        9.9925802574117373E-002
   191.30000000000001        300.02014839120778        3446273.3698205776        9.9925836070952220E-002
   196.30000000000001        300.02020202395522        3448402.8137030080        9.9925860267419037E-002
   200.00000000000000        300.02024060997564        3449632.6288936725        9.9925874198173850E-002
   205.00000000000000        300.00849445799724        3450790.1081951000        9.9925918187017973E-002
   215.00000000000000        299.99441227205909        3452137.3345778892        9.9925970026258859E-002
   235.00000000000000        299.97701631168439        3453218.5221301233        9.9926027606955889E-002
   275.00000000000000        299.95411580542299        3453768.8001476871        9.9926094395944826E-002
   355.00000000000000        299.92220621639797        3453949.7809497579        9.9926182576205502E-002
   515.00000000000000        299.87607572069720        3454017.9440732044        9.9926311337767026E-002
   835.00000000000000        299.80750987072065        3454086.4904314936        9.9926509756438672E-002
   1475.0000000000000        299.70264158234875        3454187.9111894984        9.9926830324645124E-002
   2755.0000000000000        299.53657300896805        3454347.1188381459        9.9927380288596337E-002
   5315.0000000000000        299.26184465311309        3454593.5745739555        9.9928404382234326E-002
   10435.000000000000        298.78297363112944        3454931.2189603494        9.9930510792531582E-002
   19075.000000000000        298.03485617866039        3455275.1247257753        9.9934361473925148E-002
   27715.000000000000        297.30879189793563        3455492.3267628411        9.9938442604217470E-002
   36355.000000000000        296.59237914628284        3455628.3874035892        9.9942663200260115E-002
   44995.000000000000        295.88229472999348        3455704.6018161164        9.9946840152411925E-002
   53635.000000000000        295.17954820970294        3455730.9670376456        9.9950560086930373E-002
   62275.000000000000        294.48753824777248        3455726.6685035811        9.9954312974161255E-002
   70915.000000000000        293.81111415712525        3455693.9127779687        9.9958077476829957E-002
   79555.000000000000        293.15576051759729        3455638.9982463056        9.9961780768407518E-002
   88195.000000000000        292.52695454104918        3455568.3318977198        9.9965361786626711E-002
   96835.000000000000        291.92966587856807        3455487.4063367150        9.9968770032407658E-002
   105475.00000000000        291.36800710690937        3455400.6202087426        9.9971924310218896E-002
   114115.00000000000        290.84501831052393        3455312.6710815281        9.9974855169781551E-002
   122755.00000000000        290.36260501533189        3455226.3139128005        9.9977564152968726E-002
   131395.00000000000        289.92156854643713        3455143.2561334032        9.9980039970899326E-002
   140035.00000000000        289.52171096040746        3455064.9833238055        9.9982281562735351E-002
   148675.00000000000        289.16198789071876        3454992.4295117306        9.9984294379624514E-002
   157315.00000000000        288.84068171859809        3454926.1106118760        9.9986088019413596E-002
   165955.00000000000        288.55557585030317        3454866.1863121246        9.9987675685439606E-002
   174595.00000000000        288.30411715887624        3454812.5805688193        9.9989072411632823E-002
   183235.00000000000        288.08355850158813        3454765.0296284547        9.9990294669028632E-002
   191875.00000000000        287.89107774403914        3454723.1736651990        9.9991358727592045E-002
   200515.00000000000        287.72387235582113        3454686.5630073366        9.9992281006328107E-002
   209155.00000000000        287.57923109676148        3454654.7265349724        9.9993077081228204E-002
   217795.00000000000        287.45458512318879        3454627.1802766039        9.9993761674328455E-002
   226435.00000000000        287.34754164125638        3454603.4516655752        9.9994348460783714E-002
   235075.00000000000        287.25590327893207        3454583.0925488304        9.9994849931634336E-002
   243715.00000000000        287.17767622167059        3454565.6878698487        9.9995277272870969E-002
   252355.00000000000        287.11106983065270        3454550.8548972779        9.9995640542802744E-002
   260995.00000000000        287.05449012826352        3454538.2492917166        9.9995948657858200E-002
   269635.00000000000        287.00652908273366        3454527.5636221794        9.9996209464878791E-002
   278275.00000000000        286.96595125874217        3454518.5259375139        9.9996429825766051E-002
   286915.00000000000        286.93167904787526        3454510.8975569028        9.9996615707298120E-002
   295555.00000000000        286.90277738945252        3454504.4701327900        9.9996772286244234E-002
   304195.00000000000        286.87843864531862        3454499.0636680978        9.9996904006023346E-002
   312835.00000000000        286.85796807894690        3454494.5227595065        9.9997014672481260E-002
   321475.00000000000        286.84077023643590        3454490.7136185304        9.9997107551416511E-002
   330115.00000000000        286.82633640471977        3454487.5220280350        9.9997185427449606E-002
   338755.00000000000        286.81423322499342        3454484.8506340482        9.9997250668469970E-002
   347395.00000000000        286.80409247681382        3454482.6165089817        9.9997305291085317E-002
   356035.00000000000        286.79560200483996        3454480.7499474636        9.9997350986783959E-002
   364675.00000000000        286.78849772203557        3454479.1914670574        9.9997389191282746E-002
   373315.00000000000        286.78255661596603        3454477.8910308783        9.9997421116018795E-002
   381955.00000000000        286.77759066736274        3454476.8065177244        9.9997447781021265E-002
   390595.00000000000        286.77344158994777        3454475.9025148572        9.9997470044002834E-002
   399235.00000000000        286.76997630146616        3454475.1492943275        9.9997488625278588E-002
   407875.00000000000        286.76708303979387        3454474.5219334089        9.9997504129127543E-002
   416515.00000000000        286.76466804394556        3454473.9995621140        9.9997517061985314E-002
   425155.00000000000        286.76265272650841        3454473.5647225459        9.9997527847926662E-002
   432000.00000000000        286.76127308574826        3454473.2676505796        9.9997535228177725E-002


==> data/Tm_pm_phim_S-g.txt <==
   0.0000000000000000        0.0000000000000000        0.0000000000000000       0.10000000000000001     
   100.00000000000000        9.1566765084403028E-003   109.45263566462971        9.9881985809473786E-002
   110.00000000000000        1.7899769211108158E-002   704758.41515820962        9.9892940252118631E-002
   120.00000000000000        1.5928940358410169E-002   1060582.5062224369        9.9897864431757855E-002
   130.00000000000000        1.3687505014987332E-002   1343849.1765407093        9.9901523436166553E-002
   140.00000000000000        1.2058757400793110E-002   1591368.7023075605        9.9904594239364986E-002
   150.00000000000000        1.0939808065590305E-002   1814453.6286448848        9.9907290421014441E-002
   160.00000000000000        1.0070684009172118E-002   2018302.7636663124        9.9909708683594445E-002
   170.00000000000000        9.1674862706735555E-003   2206104.7636708072        9.9911907673040284E-002
   180.00000000000000        8.0455721030629687E-003   2380275.6060546762        9.9913929944846186E-002
   190.00000000000000        6.6379615418643853E-003   2542723.9159188615        9.9915807183445338E-002
   200.00000000000000        4.9435792327687765E-003   2694951.1100050523        9.9917563148417626E-002
   210.00000000000000        2.9884569885600494E-003   2838154.5339971948        9.9919216060422214E-002
   220.00000000000000        8.0550642340592642E-004   2973299.1713418658        9.9920780073604012E-002
   230.00000000000000       -1.5751595168512344E-003   3101150.5319424961        9.9922265926312370E-002
   240.00000000000000       -4.1331115370058999E-003   3222279.4572111429        9.9923681124370764E-002
   250.00000000000000       -6.8708181712101735E-003   3337055.1219569929        9.9925029985210148E-002
   260.00000000000000       -9.8209303992490907E-003   3445655.7392146122        9.9926313870471462E-002
   270.00000000000000       -1.3037972421387206E-002   3548125.1677711369        9.9927532130112406E-002
   280.00000000000000       -1.6583282226199786E-002   3644453.1124511398        9.9928683470784360E-002
   290.00000000000000       -2.0512599750287283E-002   3734640.1462642611        9.9929766981678783E-002
   300.00000000000000       -2.4868731348328094E-002   3818738.8030111310        9.9930782598312423E-002
   310.00000000000000       -2.9678857741691256E-002   3896870.6477080309        9.9931731183229289E-002
   320.00000000000000       -3.4955516501368869E-002   3969220.6429593191        9.9932614388690513E-002
   330.00000000000000       -4.0699820525075793E-002   4036016.1962621501        9.9933434411410477E-002
   340.00000000000000       -4.6905522015926453E-002   4097500.5702048424        9.9934193739865798E-002
   350.00000000000000       -5.3562523784503352E-002   4153913.0494179167        9.9934895017452216E-002
   360.00000000000000       -6.0658058525347114E-002   4205490.6466553109        9.9935541051325724E-002
   370.00000000000000       -6.8175608150842282E-002   4252486.4344477560        9.9936134865576745E-002
   380.00000000000000       -7.6094217638497108E-002   4295179.4720274433        9.9936679708439544E-002
   390.00000000000000       -8.4389334488931725E-002   4333868.3800246390        9.9937178979708510E-002
   400.00000000000000       -9.3034313251749295E-002   4368858.6961295418        9.9937636125528764E-002
   410.00000000000000      -0.10200178042702476        4400451.9060812229        9.9938054549017399E-002
   420.00000000000000      -0.11126462020759315        4428938.1191977840        9.9938437529885793E-002
   430.00000000000000      -0.12079661608678603        4454591.8330344278        9.9938788180252938E-002
   440.00000000000000      -0.13057283913034531        4477669.8250616919        9.9939109421468442E-002
   450.00000000000000      -0.14056986329544932        4498410.3929757820        9.9939403964589751E-002
   460.00000000000000      -0.15076586769230510        4517033.4165592669        9.9939674310264251E-002
   470.00000000000000      -0.16114066449957276        4533740.9055639422        9.9939922755999791E-002
   480.00000000000000      -0.17167567753391377        4548717.8237996129        9.9940151395873242E-002
   500.00000000000000      -0.19326003960911459        4572998.0896495767        9.9940543750063907E-002
   510.00000000000000      -0.22501787910336385        4583931.6908112643        9.9940781051152061E-002
   530.00000000000000      -0.26886454586257652        4601618.5126467235        9.9941155212213501E-002
   570.00000000000000      -0.34032538993059103        4625489.4504815172        9.9941728175234085E-002
   650.00000000000000      -0.46761043360676907        4649280.3534190143        9.9942555230223606E-002
   810.00000000000000      -0.70260307056375426        4663638.0780261597        9.9943772785256152E-002
   1130.0000000000000       -1.1420369728454891        4665219.0547623746        9.9945807480663423E-002
   1770.0000000000000       -1.9681590352130292        4657600.0361080421        9.9949577261216144E-002
   3050.0000000000000       -3.5144013225713495        4643918.5680737430        9.9956770563732603E-002
   5610.0000000000000       -6.3214484794314023        4624873.1027538320        9.9970211209189280E-002
   10730.000000000000       -11.085152331758085        4600346.6565335365        9.9994183342917264E-002
   18730.000000000000       -17.152215524905511        4574960.0497252513       0.10002391672549306     
   26730.000000000000       -22.294578619874795        4555827.8022196740       0.10004577111405320     
   34730.000000000000       -26.783657915326735        4540255.5056762788       0.10006583361753082     
   42730.000000000000       -30.775648289168746        4526845.8353126068       0.10008433005175557     
   50730.000000000000       -34.363882773915186        4514834.0971231190       0.10010128071522362     
   58730.000000000000       -37.607478578419666        4503791.2005757708       0.10011671780334273     
   66730.000000000000       -40.546481047324832        4493478.8255338296       0.10013068538737015     
   74730.000000000000       -43.209995651886636        4483773.1971038915       0.10014324710544791     
   82730.000000000000       -45.620769616845607        4474619.2566028573       0.10015445368789280     
   90730.000000000000       -47.797846196194712        4466001.6970239645       0.10016428735059207     
   98730.000000000000       -49.758021926535498        4457925.7055450622       0.10017119148619953     
   106730.00000000000       -51.517134334919568        4450403.0935777780       0.10017643829131825     
   114730.00000000000       -53.090302318281580        4443443.4246067591       0.10018074735258731     
   122730.00000000000       -54.492147273270255        4437049.9827062488       0.10018429501485321     
   130730.00000000000       -55.736883527781607        4431217.9199368507       0.10018711212566857     
   138730.00000000000       -56.838319420332716        4425933.5452336539       0.10018939728223042     
   146730.00000000000       -57.809758265367378        4421175.2126929723       0.10019135145691721     
   154730.00000000000       -58.663883997505771        4416915.1600212557       0.10019302008099534     
   162730.00000000000       -59.412683114833108        4413121.3196160709       0.10019444442218406     
   170730.00000000000       -60.067373759145219        4409758.8462245967       0.10019565896274689     
   178730.00000000000       -60.638358557470866        4406791.5809151623       0.10019669435643141     
   186730.00000000000       -61.135201244818255        4404183.2637480134       0.10019757687816559     
   194730.00000000000       -61.566625269192741        4401898.4789110385       0.10019832845005733     
   202730.00000000000       -61.940530942282791        4399903.3533291928       0.10019896925904538     
   210730.00000000000       -62.264026604357248        4398166.0401591137       0.10019951738841230     
   218730.00000000000       -62.543471164334377        4396656.9771369053       0.10019998420106045     
   226730.00000000000       -62.784523182104806        4395349.0857752683       0.10020038128399861     
   234730.00000000000       -62.992194187603779        4394217.7803727025       0.10020071908853076     
   242730.00000000000       -63.170903902627323        4393240.9271484911       0.10020100654077131     
   250730.00000000000       -63.324535353103336        4392398.7420918588       0.10020125086685611     
   258730.00000000000       -63.456488516875091        4391673.6505745081       0.10020145851276713     
   266730.00000000000       -63.569731392921327        4391050.1232438320       0.10020163510668463     
   274730.00000000000       -63.666847865852603        4390514.5010142503       0.10020178526160303     
   282730.00000000000       -63.750082012349651        4390054.8181334827       0.10020191286614090     
   290730.00000000000       -63.821378631735058        4389660.6289458768       0.10020202135929224     
   298730.00000000000       -63.882419943742029        4389322.8424592810       0.10020211359972808     
   300500.00000000000       -63.895440848440778        4389250.7579013640       0.10020213324201663     


==> data/Tm_pm_phim_S.txt <==
   0.0000000000000000        299.99999999996743        100000.00000000236       0.10000000000000001     
  0.10000000000000001        300.01452238708418        1992842.1221451263        9.9906549978824921E-002
  0.30000000000000004        300.01426897046804        1905923.6455983452        9.9905089155104376E-002
  0.70000000000000007        300.01395392136436        1802469.4664741650        9.9903527370344400E-002
   1.5000000000000000        300.01351428858231        1664239.6201896162        9.9901661298094246E-002
   3.1000000000000001        300.01286549292126        1467481.4849250740        9.9899270226300810E-002
   6.3000000000000007        300.01192020354830        1186192.1738092140        9.9896064859471292E-002
   11.300000000000001        300.01089031594245        881654.10293194873        9.9892673153226599E-002
   16.300000000000001        300.01015331022711        664211.56246293685        9.9890263931933648E-002
   21.300000000000001        300.00962188279965        507662.52432737569        9.9888530323531927E-002
   26.300000000000001        300.00923759065483        394662.80397544114        9.9887278217228412E-002
   31.300000000000001        300.00895925326785        313022.73954949080        9.9886372943550669E-002
   36.299999999999997        300.00875739361709        254017.29645135693        9.9885718263522966E-002
   41.299999999999997        300.00861079390427        211363.34979948160        9.9885244788891603E-002
   46.299999999999997        300.00850414658657        180526.29811378272        9.9884902368232678E-002
   51.299999999999997        300.00842639684333        158230.68151645962        9.9884654730656455E-002
   56.299999999999997        300.00836955693489        142109.66706148957        9.9884475641560930E-002
   61.299999999999997        300.00832785320603        130452.65507481025        9.9884346126406648E-002
   66.299999999999997        300.00829711127449        122023.17261322225        9.9884252462414946E-002
   71.299999999999997        300.00827431233222        115927.37280524748        9.9884184725428427E-002
   76.299999999999997        300.00825727274542        111519.04104106793        9.9884135738563806E-002
   81.299999999999997        300.00824441264018        108330.95816489347        9.9884100311722485E-002
   86.299999999999997        300.00823458862817        106025.30002018095        9.9884074691564018E-002
   91.299999999999997        300.00822697301646        104357.78914126712        9.9884056163747015E-002
   96.299999999999997        300.00822096644822        103151.78287195889        9.9884042765273795E-002
   100.00000000000000        300.00821721318533        102456.28044819555        9.9884035039352434E-002
   100.09999999999999        300.00868906653454        261215.57444096851        9.9886695196151315E-002
   100.30000000000000        300.00909204542216        394738.29697936540        9.9888794031129463E-002
   100.70000000000000        300.00960274108911        560117.26693199796        9.9891217507144012E-002
   101.50000000000000        300.01032479877910        787957.99536820687        9.9894292447176500E-002
   103.09999999999999        300.01139837812229        1119457.7399710354        9.9898448710892165E-002
   106.30000000000000        300.01296839633608        1597940.6360044016        9.9904167722170270E-002
   111.30000000000000        300.01466805567020        2115404.1443242384        9.9910305873492603E-002
   116.30000000000000        300.01588021466927        2484968.0357497321        9.9914675919404825E-002
   121.30000000000000        300.01675512827410        2751837.6747281086        9.9917802973479741E-002
   126.30000000000000        300.01738720283805        2945074.4586510998        9.9920053842657841E-002
   131.30000000000001        300.01784342246430        3085118.7927890206        9.9921678129708688E-002
   136.30000000000001        300.01817205381258        3186630.9234011811        9.9922851749028888E-002
   141.30000000000001        300.01840809466222        3260214.6000467306        9.9923700782888619E-002
   146.30000000000001        300.01857698223625        3313550.4227358797        9.9924315351249404E-002
   151.30000000000001        300.01869719066457        3352207.2515902524        9.9924760365750404E-002
   156.30000000000001        300.01878213042198        3380223.2287680097        9.9925082681156033E-002
   161.30000000000001        300.01884153120972        3400526.2986137168        9.9925316164513472E-002
   166.30000000000001        300.01888244901164        3415239.1877826569        9.9925485316496268E-002
   171.30000000000001        300.01890999895124        3425900.6790206311        9.9925607871717712E-002
   176.30000000000001        300.01892788790911        3433626.1422915673        9.9925696671839787E-002
   181.30000000000001        300.01893880145684        3439223.9768285896        9.9925761017691975E-002
   186.30000000000001        300.01894468468032        3443280.0565753556        9.9925807646559298E-002
   191.30000000000001        300.01894694585161        3446218.9608804840        9.9925841439215707E-002
   196.30000000000001        300.01894660433618        3448348.3660653015        9.9925865931704411E-002
   200.00000000000000        300.01894524838514        3449578.1575271026        9.9925880081606286E-002
   205.00000000000000        300.00725454274544        3450736.1831067726        9.9925924082205395E-002
   215.00000000000000        299.99318062550310        3452083.6160933203        9.9925976220429605E-002
   235.00000000000000        299.97567031976894        3453164.8884007717        9.9926034717405118E-002
   275.00000000000000        299.95245427850756        3453715.1187158879        9.9926103542302427E-002
   355.00000000000000        299.91984407174442        3453895.8898048317        9.9926195967773981E-002
   515.00000000000000        299.87221953161526        3453963.6688532755        9.9926333500420420E-002
   835.00000000000000        299.80053639498260        3454031.7359059192        9.9926549834374864E-002
   1475.0000000000000        299.68927104745046        3454132.5582977161        9.9926906734666893E-002
   2755.0000000000000        299.51026140314229        3454291.1014811303        9.9927529726254127E-002
   5315.0000000000000        299.20975652075299        3454536.8409231077        9.9928698056467383E-002
   10435.000000000000        298.68046975158620        3454872.4501142837        9.9931094392717384E-002
   19075.000000000000        297.85078032040451        3455210.8497735006        9.9935422482741246E-002
   27715.000000000000        297.04688557391108        3455420.4815249848        9.9939961098569841E-002
   36355.000000000000        296.25682049756603        3455547.5239581065        9.9944607029036472E-002
   44995.000000000000        295.47760730341253        3455612.8787445333        9.9949078055046228E-002
   53635.000000000000        294.71045012007011        3455629.1075691311        9.9953078135537582E-002
   62275.000000000000        293.95884232483257        3455615.2056141393        9.9957158484094227E-002
   70915.000000000000        293.22766460513355        3455572.1205119882        9.9961229225882492E-002
   79555.000000000000        292.52237722958785        3455507.1307391231        9.9965213462344590E-002
   88195.000000000000        291.84838856208529        3455426.7455266863        9.9969043355753573E-002
   96835.000000000000        291.21055474630924        3455336.3743130788        9.9972613104857805E-002
   105475.00000000000        290.61280954881147        3455241.9909390709        9.9975952566920448E-002
   114115.00000000000        290.05797067715849        3455147.2465112028        9.9979063265036944E-002
   122755.00000000000        289.54766989576387        3455054.4918257226        9.9981927226702669E-002
   131395.00000000000        289.08239336886834        3454965.8293355759        9.9984537423720751E-002
   140035.00000000000        288.66160328168434        3454882.7028721524        9.9986894602791060E-002
   148675.00000000000        288.28390572706803        3454805.9804962794        9.9989006062649391E-002
   157315.00000000000        287.94723779852217        3454736.0883487877        9.9990883898261856E-002
   165955.00000000000        287.64905331061112        3454673.1309145764        9.9992542894911607E-002
   174595.00000000000        287.38649322701201        3454616.9501981125        9.9994000050257076E-002
   183235.00000000000        287.15653309683779        3454567.2303670025        9.9995273005784147E-002
   191875.00000000000        286.95610403287731        3454523.5346387685        9.9996379888848963E-002
   200515.00000000000        286.78218731750093        3454485.3774498077        9.9997338076527303E-002
   209155.00000000000        286.63188443182474        3454452.2329025259        9.9998164456002459E-002
   217795.00000000000        286.50246575146735        3454423.5863618040        9.9998874600669835E-002
   226435.00000000000        286.39140129935942        3454398.9346420877        9.9999482817024990E-002
   235075.00000000000        286.29637713260666        3454377.8001862047       0.10000000221794710     
   243715.00000000000        286.21530063448364        3454359.7425694349       0.10000044463272566     
   252355.00000000000        286.14629755414245        3454344.3614794533       0.10000082058409726     
   260995.00000000000        286.08770319904971        3454331.2971575102       0.10000113932902634     
   269635.00000000000        286.03804973326976        3454320.2273590802       0.10000140904131660     
   278275.00000000000        285.99605114317524        3454310.8683723412       0.10000163685825164     
   286915.00000000000        285.96058704124084        3454302.9715567166       0.10000182897857701     
   295555.00000000000        285.93068618643207        3454296.3203942846       0.10000199076104736     
   304195.00000000000        285.90551034657494        3454290.7273883363       0.10000212681880001     
   312835.00000000000        285.88433892746252        3454286.0310270772       0.10000224110525877     
   321475.00000000000        285.86655463612107        3454282.0925451596       0.10000233700525982     
   330115.00000000000        285.85163033066704        3454278.7934653824       0.10000241740202413     
   338755.00000000000        285.83911711736033        3454276.0328301108       0.10000248474552972     
   347395.00000000000        285.82863369595486        3454273.7248650719       0.10000254111330813     
   356035.00000000000        285.81985691020645        3454271.7968117055       0.10000258826794647     
   364675.00000000000        285.81251343421189        3454270.1873713783       0.10000262769236032     
   373315.00000000000        285.80637250568913        3454268.8447852549       0.10000266063412228     
   381955.00000000000        285.80123961198655        3454267.7253576810       0.10000268814713241     
   390595.00000000000        285.79695103256660        3454266.7924350500       0.10000271111737140     
   399235.00000000000        285.79336914196017        3454266.0152576836       0.10000273028872315     
   407875.00000000000        285.79037838334409        3454265.3680462977       0.10000274628510381     
   416515.00000000000        285.78788182873046        3454264.8292208286       0.10000275962930050     
   425155.00000000000        285.78579824935974        3454264.3807357764       0.10000277075897784     
   432000.00000000000        285.78437173967058        3454264.0743647236       0.10000277837495739     


==> data/TotalNewtonFlowofT-H-1-g.txt <==
   100.00000000000000               15
   110.00000000000000               40
   120.00000000000000               59
   130.00000000000000               78
   140.00000000000000               97
   150.00000000000000              116
   160.00000000000000              135
   170.00000000000000              154
   180.00000000000000              173
   190.00000000000000              191
   200.00000000000000              209
   210.00000000000000              227
   220.00000000000000              245
   230.00000000000000              263
   240.00000000000000              281
   250.00000000000000              299
   260.00000000000000              317
   270.00000000000000              335
   280.00000000000000              353
   290.00000000000000              371
   300.00000000000000              389
   310.00000000000000              407
   320.00000000000000              425
   330.00000000000000              443
   340.00000000000000              461
   350.00000000000000              479
   360.00000000000000              497
   370.00000000000000              514
   380.00000000000000              530
   390.00000000000000              546
   400.00000000000000              562
   410.00000000000000              578
   420.00000000000000              594
   430.00000000000000              610
   440.00000000000000              626
   450.00000000000000              642
   460.00000000000000              658
   470.00000000000000              674
   480.00000000000000              690
   500.00000000000000              706
   510.00000000000000              722
   530.00000000000000              738
   570.00000000000000              754
   650.00000000000000              770
   810.00000000000000              786
   1130.0000000000000              802
   1770.0000000000000              818
   3050.0000000000000              834
   5610.0000000000000              846
   10730.000000000000              862
   18730.000000000000              878
   26730.000000000000              894
   34730.000000000000              910
   42730.000000000000              922
   50730.000000000000              935
   58730.000000000000              948
   66730.000000000000              961
   74730.000000000000              974
   82730.000000000000              987
   90730.000000000000             1000
   98730.000000000000             1012
   106730.00000000000             1028
   114730.00000000000             1044
   122730.00000000000             1061
   130730.00000000000             1078
   138730.00000000000             1095
   146730.00000000000             1112
   154730.00000000000             1129
   162730.00000000000             1146
   170730.00000000000             1163
   178730.00000000000             1180
   186730.00000000000             1197
   194730.00000000000             1214
   202730.00000000000             1230
   210730.00000000000             1246
   218730.00000000000             1262
   226730.00000000000             1278
   234730.00000000000             1294
   242730.00000000000             1306
   250730.00000000000             1317
   258730.00000000000             1328
   266730.00000000000             1339
   274730.00000000000             1350
   282730.00000000000             1361
   290730.00000000000             1372
   298730.00000000000             1383
   300500.00000000000             1394


==> data/TotalNewtonFlowofT-H-3-g.txt <==
   100.00000000000000               15
   110.00000000000000               40
   120.00000000000000               59
   130.00000000000000               78
   140.00000000000000               97
   150.00000000000000              116
   160.00000000000000              135
   170.00000000000000              154
   180.00000000000000              173
   190.00000000000000              191
   200.00000000000000              209
   210.00000000000000              227
   220.00000000000000              245
   230.00000000000000              263
   240.00000000000000              281
   250.00000000000000              299
   260.00000000000000              317
   270.00000000000000              335
   280.00000000000000              353
   290.00000000000000              371
   300.00000000000000              389
   310.00000000000000              407
   320.00000000000000              425
   330.00000000000000              443
   340.00000000000000              461
   350.00000000000000              479
   360.00000000000000              497
   370.00000000000000              515
   380.00000000000000              531
   390.00000000000000              548
   400.00000000000000              564
   410.00000000000000              580
   420.00000000000000              596
   430.00000000000000              612
   440.00000000000000              628
   450.00000000000000              644
   460.00000000000000              660
   470.00000000000000              676
   480.00000000000000              692
   500.00000000000000              708
   510.00000000000000              724
   530.00000000000000              740
   570.00000000000000              756
   650.00000000000000              772
   810.00000000000000              788
   1130.0000000000000              804
   1770.0000000000000              820
   3050.0000000000000              836
   5610.0000000000000              848
   10730.000000000000              865
   18730.000000000000              882
   26730.000000000000              899
   34730.000000000000              916
   42730.000000000000              929
   50730.000000000000              942
   58730.000000000000              955
   66730.000000000000              968
   74730.000000000000              981
   82730.000000000000              994
   90730.000000000000             1007
   98730.000000000000             1020
   106730.00000000000             1036
   114730.00000000000             1053
   122730.00000000000             1070
   130730.00000000000             1087
   138730.00000000000             1104
   146730.00000000000             1121
   154730.00000000000             1138
   162730.00000000000             1155
   170730.00000000000             1172
   178730.00000000000             1189
   186730.00000000000             1206
   194730.00000000000             1223
   202730.00000000000             1239
   210730.00000000000             1255
   218730.00000000000             1271
   226730.00000000000             1287
   234730.00000000000             1303
   242730.00000000000             1315
   250730.00000000000             1327
   258730.00000000000             1338
   266730.00000000000             1349
   274730.00000000000             1360
   282730.00000000000             1371
   290730.00000000000             1382
   298730.00000000000             1393
   300500.00000000000             1404


==> data/TotalNewtonFlowofT-S-1-g.txt <==
   100.00000000000000               15
   110.00000000000000               40
   120.00000000000000               58
   130.00000000000000               77
   140.00000000000000               96
   150.00000000000000              115
   160.00000000000000              134
   170.00000000000000              153
   180.00000000000000              172
   190.00000000000000              190
   200.00000000000000              208
   210.00000000000000              226
   220.00000000000000              244
   230.00000000000000              262
   240.00000000000000              280
   250.00000000000000              298
   260.00000000000000              316
   270.00000000000000              334
   280.00000000000000              352
   290.00000000000000              370
   300.00000000000000              388
   310.00000000000000              406
   320.00000000000000              424
   330.00000000000000              442
   340.00000000000000              460
   350.00000000000000              478
   360.00000000000000              496
   370.00000000000000              514
   380.00000000000000              530
   390.00000000000000              546
   400.00000000000000              562
   410.00000000000000              578
   420.00000000000000              594
   430.00000000000000              610
   440.00000000000000              626
   450.00000000000000              642
   460.00000000000000              658
   470.00000000000000              674
   480.00000000000000              690
   500.00000000000000              706
   510.00000000000000              722
   530.00000000000000              738
   570.00000000000000              754
   650.00000000000000              770
   810.00000000000000              786
   1130.0000000000000              803
   1770.0000000000000              820
   3050.0000000000000              837
   5610.0000000000000              854
   10730.000000000000              872
   18730.000000000000              890
   26730.000000000000              917
   34730.000000000000              945
   42730.000000000000              967
   50730.000000000000              988
   58730.000000000000             1007
   66730.000000000000             1025
   74730.000000000000             1043
   82730.000000000000             1061
   90730.000000000000             1079
   98730.000000000000             1096
   106730.00000000000             1113
   114730.00000000000             1130
   122730.00000000000             1147
   130730.00000000000             1164
   138730.00000000000             1181
   146730.00000000000             1198
   154730.00000000000             1215
   162730.00000000000             1232
   170730.00000000000             1249
   178730.00000000000             1266
   186730.00000000000             1283
   194730.00000000000             1300
   202730.00000000000             1317
   210730.00000000000             1334
   218730.00000000000             1350
   226730.00000000000             1366
   234730.00000000000             1382
   242730.00000000000             1398
   250730.00000000000             1414
   258730.00000000000             1426
   266730.00000000000             1438
   274730.00000000000             1450
   282730.00000000000             1462
   290730.00000000000             1474
   298730.00000000000             1486
   300500.00000000000             1497


==> data/TotalNewtonFlowofT-S-1.txt <==
  0.10000000000000001               49
  0.30000000000000004               89
  0.70000000000000007              126
   1.5000000000000000              162
   3.1000000000000001              191
   6.3000000000000007              219
   11.300000000000001              246
   16.300000000000001              273
   21.300000000000001              304
   26.300000000000001              331
   31.300000000000001              358
   36.299999999999997              385
   41.299999999999997              412
   46.299999999999997              439
   51.299999999999997              465
   56.299999999999997              491
   61.299999999999997              517
   66.299999999999997              543
   71.299999999999997              569
   76.299999999999997              598
   81.299999999999997              627
   86.299999999999997              655
   91.299999999999997              683
   96.299999999999997              711
   100.00000000000000              740
   100.09999999999999              777
   100.30000000000000              811
   100.70000000000000              845
   101.50000000000000              875
   103.09999999999999              903
   106.30000000000000              931
   111.30000000000000              959
   116.30000000000000              985
   121.30000000000000             1010
   126.30000000000000             1035
   131.30000000000001             1060
   136.30000000000001             1085
   141.30000000000001             1110
   146.30000000000001             1135
   151.30000000000001             1160
   156.30000000000001             1184
   161.30000000000001             1208
   166.30000000000001             1232
   171.30000000000001             1256
   176.30000000000001             1280
   181.30000000000001             1304
   186.30000000000001             1328
   191.30000000000001             1352
   196.30000000000001             1373
   200.00000000000000             1396
   205.00000000000000             1417
   215.00000000000000             1438
   235.00000000000000             1460
   275.00000000000000             1482
   355.00000000000000             1504
   515.00000000000000             1529
   835.00000000000000             1547
   1475.0000000000000             1565
   2755.0000000000000             1583
   5315.0000000000000             1606
   10435.000000000000             1629
   19075.000000000000             1652
   27715.000000000000             1675
   36355.000000000000             1691
   44995.000000000000             1713
   53635.000000000000             1736
   62275.000000000000             1758
   70915.000000000000             1780
   79555.000000000000             1802
   88195.000000000000             1828
   96835.000000000000             1850
   105475.00000000000             1872
   114115.00000000000             1894
   122755.00000000000             1916
   131395.00000000000             1938
   140035.00000000000             1960
   148675.00000000000             1981
   157315.00000000000             2002
   165955.00000000000             2023
   174595.00000000000             2044
   183235.00000000000             2065
   191875.00000000000             2086
   200515.00000000000             2107
   209155.00000000000             2128
   217795.00000000000             2149
   226435.00000000000             2170
   235075.00000000000             2191
   243715.00000000000             2212
   252355.00000000000             2233
   260995.00000000000             2254
   269635.00000000000             2275
   278275.00000000000             2296
   286915.00000000000             2315
   295555.00000000000             2334
   304195.00000000000             2353
   312835.00000000000             2372
   321475.00000000000             2391
   330115.00000000000             2410
   338755.00000000000             2429
   347395.00000000000             2448
   356035.00000000000             2467
   364675.00000000000             2486
   373315.00000000000             2505
   381955.00000000000             2524
   390595.00000000000             2543
   399235.00000000000             2562
   407875.00000000000             2581
   416515.00000000000             2600
   425155.00000000000             2619
   432000.00000000000             2638


==> data/TotalNewtonFlowofT-S-3-g.txt <==
   100.00000000000000               15
   110.00000000000000               40
   120.00000000000000               59
   130.00000000000000               78
   140.00000000000000               97
   150.00000000000000              116
   160.00000000000000              135
   170.00000000000000              154
   180.00000000000000              173
   190.00000000000000              191
   200.00000000000000              209
   210.00000000000000              227
   220.00000000000000              245
   230.00000000000000              263
   240.00000000000000              281
   250.00000000000000              299
   260.00000000000000              317
   270.00000000000000              335
   280.00000000000000              353
   290.00000000000000              371
   300.00000000000000              389
   310.00000000000000              407
   320.00000000000000              425
   330.00000000000000              443
   340.00000000000000              461
   350.00000000000000              479
   360.00000000000000              497
   370.00000000000000              515
   380.00000000000000              532
   390.00000000000000              548
   400.00000000000000              564
   410.00000000000000              580
   420.00000000000000              596
   430.00000000000000              612
   440.00000000000000              628
   450.00000000000000              644
   460.00000000000000              660
   470.00000000000000              676
   480.00000000000000              692
   500.00000000000000              708
   510.00000000000000              724
   530.00000000000000              740
   570.00000000000000              756
   650.00000000000000              772
   810.00000000000000              789
   1130.0000000000000              806
   1770.0000000000000              823
   3050.0000000000000              840
   5610.0000000000000              858
   10730.000000000000              876
   18730.000000000000              899
   26730.000000000000              922
   34730.000000000000              944
   42730.000000000000              962
   50730.000000000000              980
   58730.000000000000              998
   66730.000000000000             1016
   74730.000000000000             1034
   82730.000000000000             1051
   90730.000000000000             1068
   98730.000000000000             1085
   106730.00000000000             1102
   114730.00000000000             1119
   122730.00000000000             1136
   130730.00000000000             1153
   138730.00000000000             1170
   146730.00000000000             1187
   154730.00000000000             1204
   162730.00000000000             1221
   170730.00000000000             1238
   178730.00000000000             1255
   186730.00000000000             1272
   194730.00000000000             1289
   202730.00000000000             1306
   210730.00000000000             1323
   218730.00000000000             1339
   226730.00000000000             1355
   234730.00000000000             1371
   242730.00000000000             1383
   250730.00000000000             1395
   258730.00000000000             1407
   266730.00000000000             1419
   274730.00000000000             1431
   282730.00000000000             1443
   290730.00000000000             1455
   298730.00000000000             1467
   300500.00000000000             1478


==> data/TotalNewtonFlowofT-S-3.txt <==
  0.10000000000000001               57
  0.30000000000000004               97
  0.70000000000000007              134
   1.5000000000000000              170
   3.1000000000000001              199
   6.3000000000000007              226
   11.300000000000001              253
   16.300000000000001              280
   21.300000000000001              307
   26.300000000000001              334
   31.300000000000001              361
   36.299999999999997              388
   41.299999999999997              415
   46.299999999999997              442
   51.299999999999997              468
   56.299999999999997              494
   61.299999999999997              520
   66.299999999999997              546
   71.299999999999997              570
   76.299999999999997              594
   81.299999999999997              617
   86.299999999999997              640
   91.299999999999997              663
   96.299999999999997              686
   100.00000000000000              709
   100.09999999999999              748
   100.30000000000000              782
   100.70000000000000              816
   101.50000000000000              848
   103.09999999999999              876
   106.30000000000000              904
   111.30000000000000              932
   116.30000000000000              958
   121.30000000000000              983
   126.30000000000000             1008
   131.30000000000001             1033
   136.30000000000001             1058
   141.30000000000001             1083
   146.30000000000001             1108
   151.30000000000001             1132
   156.30000000000001             1156
   161.30000000000001             1180
   166.30000000000001             1204
   171.30000000000001             1228
   176.30000000000001             1252
   181.30000000000001             1276
   186.30000000000001             1300
   191.30000000000001             1322
   196.30000000000001             1343
   200.00000000000000             1366
   205.00000000000000             1389
   215.00000000000000             1411
   235.00000000000000             1433
   275.00000000000000             1455
   355.00000000000000             1477
   515.00000000000000             1495
   835.00000000000000             1513
   1475.0000000000000             1531
   2755.0000000000000             1553
   5315.0000000000000             1576
   10435.000000000000             1599
   19075.000000000000             1622
   27715.000000000000             1645
   36355.000000000000             1661
   44995.000000000000             1683
   53635.000000000000             1705
   62275.000000000000             1727
   70915.000000000000             1749
   79555.000000000000             1771
   88195.000000000000             1793
   96835.000000000000             1815
   105475.00000000000             1837
   114115.00000000000             1859
   122755.00000000000             1881
   131395.00000000000             1903
   140035.00000000000             1925
   148675.00000000000             1946
   157315.00000000000             1967
   165955.00000000000             1988
   174595.00000000000             2009
   183235.00000000000             2030
   191875.00000000000             2051
   200515.00000000000             2072
   209155.00000000000             2093
   217795.00000000000             2114
   226435.00000000000             2135
   235075.00000000000             2156
   243715.00000000000             2177
   252355.00000000000             2198
   260995.00000000000             2219
   269635.00000000000             2240
   278275.00000000000             2259
   286915.00000000000             2278
   295555.00000000000             2297
   304195.00000000000             2316
   312835.00000000000             2335
   321475.00000000000             2354
   330115.00000000000             2373
   338755.00000000000             2392
   347395.00000000000             2411
   356035.00000000000             2430
   364675.00000000000             2449
   373315.00000000000             2468
   381955.00000000000             2487
   390595.00000000000             2506
   399235.00000000000             2525
   407875.00000000000             2544
   416515.00000000000             2563
   425155.00000000000             2582
   432000.00000000000             2601


==> data/TotalNewtonFlowofT.txt <==
  0.10000000000000001               52
  0.30000000000000004               92
  0.70000000000000007              127
   1.5000000000000000              165
   3.1000000000000001              194
   6.3000000000000007              222
   11.300000000000001              250
   16.300000000000001              277
   21.300000000000001              304
   26.300000000000001              331
   31.300000000000001              358
   36.299999999999997              385
   41.299999999999997              412
   46.299999999999997              439
   51.299999999999997              465
   56.299999999999997              491
   61.299999999999997              517
   66.299999999999997              543
   71.299999999999997              567
   76.299999999999997              591
   81.299999999999997              615
   86.299999999999997              638
   91.299999999999997              661
   96.299999999999997              684
   100.00000000000000              707
   100.09999999999999              745
   100.30000000000000              779
   100.70000000000000              813
   101.50000000000000              845
   103.09999999999999              873
   106.30000000000000              901
   111.30000000000000              929
   116.30000000000000              955
   121.30000000000000              980
   126.30000000000000             1005
   131.30000000000001             1030
   136.30000000000001             1055
   141.30000000000001             1080
   146.30000000000001             1105
   151.30000000000001             1130
   156.30000000000001             1154
   161.30000000000001             1178
   166.30000000000001             1202
   171.30000000000001             1226
   176.30000000000001             1250
   181.30000000000001             1274
   186.30000000000001             1298
   191.30000000000001             1320
   196.30000000000001             1341
   200.00000000000000             1362
   205.00000000000000             1385
   215.00000000000000             1407
   235.00000000000000             1429
   275.00000000000000             1451
   355.00000000000000             1473
   515.00000000000000             1491
   835.00000000000000             1509
   1475.0000000000000             1528
   2755.0000000000000             1547
   5315.0000000000000             1570
   10435.000000000000             1593
   19075.000000000000             1616
   27715.000000000000             1639
   36355.000000000000             1660
   44995.000000000000             1683
   53635.000000000000             1706
   62275.000000000000             1729
   70915.000000000000             1752
   79555.000000000000             1775
   88195.000000000000             1798
   96835.000000000000             1821
   105475.00000000000             1844
   114115.00000000000             1867
   122755.00000000000             1890
   131395.00000000000             1912
   140035.00000000000             1934
   148675.00000000000             1956
   157315.00000000000             1978
   165955.00000000000             2000
   174595.00000000000             2022
   183235.00000000000             2044
   191875.00000000000             2066
   200515.00000000000             2088
   209155.00000000000             2109
   217795.00000000000             2130
   226435.00000000000             2151
   235075.00000000000             2172
   243715.00000000000             2193
   252355.00000000000             2214
   260995.00000000000             2235
   269635.00000000000             2256
   278275.00000000000             2275
   286915.00000000000             2294
   295555.00000000000             2313
   304195.00000000000             2332
   312835.00000000000             2351
   321475.00000000000             2370
   330115.00000000000             2389
   338755.00000000000             2408
   347395.00000000000             2427
   356035.00000000000             2446
   364675.00000000000             2465
   373315.00000000000             2484
   381955.00000000000             2503
   390595.00000000000             2522
   399235.00000000000             2541
   407875.00000000000             2560
   416515.00000000000             2579
   425155.00000000000             2598
   432000.00000000000             2617


==> data/TotalNewtonFlowofT_mesh1.txt <==
  0.10000000000000001               53
  0.30000000000000004               93
  0.70000000000000007              130
   1.5000000000000000              166
   3.1000000000000001              195
   6.3000000000000007              223
   11.300000000000001              251
   16.300000000000001              278
   21.300000000000001              305
   26.300000000000001              332
   31.300000000000001              359
   36.299999999999997              386
   41.299999999999997              413
   46.299999999999997              440
   51.299999999999997              466
   56.299999999999997              496
   61.299999999999997              522
   66.299999999999997              548
   71.299999999999997              574
   76.299999999999997              604
   81.299999999999997              633
   86.299999999999997              661
   91.299999999999997              689
   96.299999999999997              717
   100.00000000000000              745
   100.09999999999999              781
   100.30000000000000              814
   100.70000000000000              847
   101.50000000000000              876
   103.09999999999999              904
   106.30000000000000              932
   111.30000000000000              960
   116.30000000000000              986
   121.30000000000000             1011
   126.30000000000000             1036
   131.30000000000001             1061
   136.30000000000001             1086
   141.30000000000001             1111
   146.30000000000001             1136
   151.30000000000001             1161
   156.30000000000001             1185
   161.30000000000001             1209
   166.30000000000001             1233
   171.30000000000001             1257
   176.30000000000001             1281
   181.30000000000001             1305
   186.30000000000001             1329
   191.30000000000001             1353
   196.30000000000001             1374
   200.00000000000000             1397
   205.00000000000000             1419
   215.00000000000000             1441
   235.00000000000000             1463
   275.00000000000000             1485
   355.00000000000000             1507
   515.00000000000000             1533
   835.00000000000000             1559
   1475.0000000000000             1577
   2755.0000000000000             1600
   5315.0000000000000             1623
   10435.000000000000             1646
   19075.000000000000             1669
   27715.000000000000             1692
   36355.000000000000             1713
   44995.000000000000             1736
   53635.000000000000             1761
   62275.000000000000             1787
   70915.000000000000             1810
   79555.000000000000             1833
   88195.000000000000             1856
   96835.000000000000             1879
   105475.00000000000             1902
   114115.00000000000             1925
   122755.00000000000             1948
   131395.00000000000             1970
   140035.00000000000             1992
   148675.00000000000             2014
   157315.00000000000             2036
   165955.00000000000             2058
   174595.00000000000             2080
   183235.00000000000             2102
   191875.00000000000             2123
   200515.00000000000             2144
   209155.00000000000             2165
   217795.00000000000             2186
   226435.00000000000             2207
   235075.00000000000             2228
   243715.00000000000             2249
   252355.00000000000             2270
   260995.00000000000             2291
   269635.00000000000             2312
   278275.00000000000             2333
   286915.00000000000             2352
   295555.00000000000             2371
   304195.00000000000             2390
   312835.00000000000             2409
   321475.00000000000             2428
   330115.00000000000             2447
   338755.00000000000             2466
   347395.00000000000             2485
   356035.00000000000             2504
   364675.00000000000             2523
   373315.00000000000             2542
   381955.00000000000             2561
   390595.00000000000             2580
   399235.00000000000             2599
   407875.00000000000             2618
   416515.00000000000             2637
   425155.00000000000             2656
   432000.00000000000             2675


==> data/TotalNewtonMecaofT-H-1-g.val.txt <==
   100.00000000000000               20
   110.00000000000000               38
   120.00000000000000               54
   130.00000000000000               68
   140.00000000000000               82
   150.00000000000000               95
   160.00000000000000              108
   170.00000000000000              121
   180.00000000000000              135
   190.00000000000000              148
   200.00000000000000              161
   210.00000000000000              175
   220.00000000000000              188
   230.00000000000000              202
   240.00000000000000              217
   250.00000000000000              232
   260.00000000000000              247
   270.00000000000000              262
   280.00000000000000              277
   290.00000000000000              292
   300.00000000000000              307
   310.00000000000000              322
   320.00000000000000              337
   330.00000000000000              352
   340.00000000000000              367
   350.00000000000000              382
   360.00000000000000              396
   370.00000000000000              410
   380.00000000000000              424
   390.00000000000000              438
   400.00000000000000              452
   410.00000000000000              466
   420.00000000000000              480
   430.00000000000000              494
   440.00000000000000              508
   450.00000000000000              522
   460.00000000000000              536
   470.00000000000000              550
   480.00000000000000              564
   500.00000000000000              578
   510.00000000000000              592
   530.00000000000000              606
   570.00000000000000              619
   650.00000000000000              633
   810.00000000000000              646
   1130.0000000000000              659
   1770.0000000000000              675
   3050.0000000000000              688
   5610.0000000000000              698
   10730.000000000000              713
   18730.000000000000              729
   26730.000000000000              746
   34730.000000000000              763
   42730.000000000000              780
   50730.000000000000              791
   58730.000000000000              802
   66730.000000000000              812
   74730.000000000000              823
   82730.000000000000              834
   90730.000000000000              846
   98730.000000000000              858
   106730.00000000000              875
   114730.00000000000              897
   122730.00000000000              917
   130730.00000000000              937
   138730.00000000000              955
   146730.00000000000              972
   154730.00000000000              987
   162730.00000000000             1001
   170730.00000000000             1016
   178730.00000000000             1033
   186730.00000000000             1049
   194730.00000000000             1065
   202730.00000000000             1082
   210730.00000000000             1097
   218730.00000000000             1114
   226730.00000000000             1132
   234730.00000000000             1150
   242730.00000000000             1165
   250730.00000000000             1178
   258730.00000000000             1193
   266730.00000000000             1208
   274730.00000000000             1223
   282730.00000000000             1238
   290730.00000000000             1251
   298730.00000000000             1265
   300500.00000000000             1277


==> data/TotalNewtonMecaofT-H-3-g.val.txt <==
   100.00000000000000               21
   110.00000000000000               42
   120.00000000000000               58
   130.00000000000000               74
   140.00000000000000               89
   150.00000000000000              103
   160.00000000000000              117
   170.00000000000000              131
   180.00000000000000              148
   190.00000000000000              162
   200.00000000000000              176
   210.00000000000000              190
   220.00000000000000              206
   230.00000000000000              222
   240.00000000000000              237
   250.00000000000000              251
   260.00000000000000              265
   270.00000000000000              279
   280.00000000000000              294
   290.00000000000000              309
   300.00000000000000              324
   310.00000000000000              339
   320.00000000000000              354
   330.00000000000000              369
   340.00000000000000              384
   350.00000000000000              399
   360.00000000000000              414
   370.00000000000000              429
   380.00000000000000              444
   390.00000000000000              459
   400.00000000000000              474
   410.00000000000000              489
   420.00000000000000              504
   430.00000000000000              518
   440.00000000000000              533
   450.00000000000000              547
   460.00000000000000              561
   470.00000000000000              576
   480.00000000000000              591
   500.00000000000000              607
   510.00000000000000              622
   530.00000000000000              636
   570.00000000000000              652
   650.00000000000000              668
   810.00000000000000              684
   1130.0000000000000              699
   1770.0000000000000              718
   3050.0000000000000              735
   5610.0000000000000              747
   10730.000000000000              763
   18730.000000000000              782
   26730.000000000000              800
   34730.000000000000              820
   42730.000000000000              837
   50730.000000000000              850
   58730.000000000000              863
   66730.000000000000              876
   74730.000000000000              889
   82730.000000000000              903
   90730.000000000000              917
   98730.000000000000              932
   106730.00000000000              950
   114730.00000000000              974
   122730.00000000000              995
   130730.00000000000             1017
   138730.00000000000             1036
   146730.00000000000             1053
   154730.00000000000             1071
   162730.00000000000             1088
   170730.00000000000             1107
   178730.00000000000             1124
   186730.00000000000             1142
   194730.00000000000             1160
   202730.00000000000             1180
   210730.00000000000             1202
   218730.00000000000             1224
   226730.00000000000             1246
   234730.00000000000             1267
   242730.00000000000             1284
   250730.00000000000             1304
   258730.00000000000             1321
   266730.00000000000             1339
   274730.00000000000             1357
   282730.00000000000             1374
   290730.00000000000             1390
   298730.00000000000             1407
   300500.00000000000             1419


==> data/TotalNewtonMecaofT-S-1-g.val.txt <==
   100.00000000000000               20
   110.00000000000000               38
   120.00000000000000               54
   130.00000000000000               68
   140.00000000000000               82
   150.00000000000000               95
   160.00000000000000              108
   170.00000000000000              121
   180.00000000000000              135
   190.00000000000000              149
   200.00000000000000              162
   210.00000000000000              177
   220.00000000000000              190
   230.00000000000000              205
   240.00000000000000              218
   250.00000000000000              231
   260.00000000000000              244
   270.00000000000000              257
   280.00000000000000              270
   290.00000000000000              283
   300.00000000000000              296
   310.00000000000000              309
   320.00000000000000              322
   330.00000000000000              335
   340.00000000000000              349
   350.00000000000000              362
   360.00000000000000              375
   370.00000000000000              388
   380.00000000000000              401
   390.00000000000000              414
   400.00000000000000              427
   410.00000000000000              440
   420.00000000000000              453
   430.00000000000000              466
   440.00000000000000              479
   450.00000000000000              492
   460.00000000000000              506
   470.00000000000000              519
   480.00000000000000              533
   500.00000000000000              547
   510.00000000000000              560
   530.00000000000000              573
   570.00000000000000              588
   650.00000000000000              603
   810.00000000000000              619
   1130.0000000000000              636
   1770.0000000000000              654
   3050.0000000000000              671
   5610.0000000000000              688
   10730.000000000000              708
   18730.000000000000              727
   26730.000000000000              750
   34730.000000000000              769
   42730.000000000000              786
   50730.000000000000              802
   58730.000000000000              819
   66730.000000000000              835
   74730.000000000000              853
   82730.000000000000              870
   90730.000000000000              886
   98730.000000000000              904
   106730.00000000000              923
   114730.00000000000              941
   122730.00000000000              959
   130730.00000000000              974
   138730.00000000000              989
   146730.00000000000             1005
   154730.00000000000             1021
   162730.00000000000             1036
   170730.00000000000             1051
   178730.00000000000             1067
   186730.00000000000             1085
   194730.00000000000             1099
   202730.00000000000             1114
   210730.00000000000             1129
   218730.00000000000             1145
   226730.00000000000             1159
   234730.00000000000             1177
   242730.00000000000             1191
   250730.00000000000             1205
   258730.00000000000             1215
   266730.00000000000             1225
   274730.00000000000             1235
   282730.00000000000             1247
   290730.00000000000             1259
   298730.00000000000             1270
   300500.00000000000             1281


==> data/TotalNewtonMecaofT-S-1.txt <==
  0.10000000000000001               41
  0.30000000000000004               78
  0.70000000000000007              110
   1.5000000000000000              139
   3.1000000000000001              164
   6.3000000000000007              187
   11.300000000000001              209
   16.300000000000001              229
   21.300000000000001              251
   26.300000000000001              269
   31.300000000000001              287
   36.299999999999997              305
   41.299999999999997              323
   46.299999999999997              340
   51.299999999999997              358
   56.299999999999997              373
   61.299999999999997              388
   66.299999999999997              404
   71.299999999999997              419
   76.299999999999997              437
   81.299999999999997              454
   86.299999999999997              472
   91.299999999999997              489
   96.299999999999997              506
   100.00000000000000              524
   100.09999999999999              553
   100.30000000000000              580
   100.70000000000000              609
   101.50000000000000              635
   103.09999999999999              659
   106.30000000000000              686
   111.30000000000000              713
   116.30000000000000              734
   121.30000000000000              755
   126.30000000000000              776
   131.30000000000001              799
   136.30000000000001              822
   141.30000000000001              846
   146.30000000000001              868
   151.30000000000001              889
   156.30000000000001              909
   161.30000000000001              929
   166.30000000000001              950
   171.30000000000001              972
   176.30000000000001              993
   181.30000000000001             1015
   186.30000000000001             1037
   191.30000000000001             1059
   196.30000000000001             1078
   200.00000000000000             1099
   205.00000000000000             1116
   215.00000000000000             1134
   235.00000000000000             1153
   275.00000000000000             1172
   355.00000000000000             1190
   515.00000000000000             1212
   835.00000000000000             1228
   1475.0000000000000             1246
   2755.0000000000000             1267
   5315.0000000000000             1290
   10435.000000000000             1310
   19075.000000000000             1330
   27715.000000000000             1350
   36355.000000000000             1368
   44995.000000000000             1393
   53635.000000000000             1419
   62275.000000000000             1447
   70915.000000000000             1472
   79555.000000000000             1499
   88195.000000000000             1534
   96835.000000000000             1566
   105475.00000000000             1591
   114115.00000000000             1611
   122755.00000000000             1633
   131395.00000000000             1654
   140035.00000000000             1675
   148675.00000000000             1697
   157315.00000000000             1717
   165955.00000000000             1738
   174595.00000000000             1758
   183235.00000000000             1778
   191875.00000000000             1798
   200515.00000000000             1818
   209155.00000000000             1840
   217795.00000000000             1860
   226435.00000000000             1881
   235075.00000000000             1902
   243715.00000000000             1923
   252355.00000000000             1944
   260995.00000000000             1967
   269635.00000000000             1988
   278275.00000000000             2009
   286915.00000000000             2028
   295555.00000000000             2049
   304195.00000000000             2075
   312835.00000000000             2096
   321475.00000000000             2117
   330115.00000000000             2140
   338755.00000000000             2163
   347395.00000000000             2186
   356035.00000000000             2209
   364675.00000000000             2232
   373315.00000000000             2257
   381955.00000000000             2282
   390595.00000000000             2307
   399235.00000000000             2333
   407875.00000000000             2358
   416515.00000000000             2384
   425155.00000000000             2411
   432000.00000000000             2437


==> data/TotalNewtonMecaofT-S-3-g.val.txt <==
   100.00000000000000               21
   110.00000000000000               41
   120.00000000000000               56
   130.00000000000000               73
   140.00000000000000               88
   150.00000000000000              102
   160.00000000000000              116
   170.00000000000000              130
   180.00000000000000              148
   190.00000000000000              163
   200.00000000000000              177
   210.00000000000000              191
   220.00000000000000              204
   230.00000000000000              220
   240.00000000000000              234
   250.00000000000000              248
   260.00000000000000              262
   270.00000000000000              276
   280.00000000000000              290
   290.00000000000000              304
   300.00000000000000              318
   310.00000000000000              333
   320.00000000000000              347
   330.00000000000000              362
   340.00000000000000              377
   350.00000000000000              391
   360.00000000000000              405
   370.00000000000000              419
   380.00000000000000              433
   390.00000000000000              447
   400.00000000000000              460
   410.00000000000000              474
   420.00000000000000              488
   430.00000000000000              502
   440.00000000000000              515
   450.00000000000000              529
   460.00000000000000              543
   470.00000000000000              558
   480.00000000000000              574
   500.00000000000000              590
   510.00000000000000              604
   530.00000000000000              619
   570.00000000000000              634
   650.00000000000000              651
   810.00000000000000              670
   1130.0000000000000              689
   1770.0000000000000              710
   3050.0000000000000              729
   5610.0000000000000              749
   10730.000000000000              773
   18730.000000000000              797
   26730.000000000000              821
   34730.000000000000              844
   42730.000000000000              863
   50730.000000000000              881
   58730.000000000000              900
   66730.000000000000              919
   74730.000000000000              937
   82730.000000000000              955
   90730.000000000000              975
   98730.000000000000              994
   106730.00000000000             1013
   114730.00000000000             1032
   122730.00000000000             1051
   130730.00000000000             1069
   138730.00000000000             1087
   146730.00000000000             1103
   154730.00000000000             1119
   162730.00000000000             1137
   170730.00000000000             1154
   178730.00000000000             1173
   186730.00000000000             1190
   194730.00000000000             1207
   202730.00000000000             1225
   210730.00000000000             1243
   218730.00000000000             1259
   226730.00000000000             1275
   234730.00000000000             1291
   242730.00000000000             1303
   250730.00000000000             1315
   258730.00000000000             1327
   266730.00000000000             1340
   274730.00000000000             1352
   282730.00000000000             1363
   290730.00000000000             1374
   298730.00000000000             1386
   300500.00000000000             1397


==> data/TotalNewtonMecaofT-S-3.txt <==
  0.10000000000000001               53
  0.30000000000000004               91
  0.70000000000000007              124
   1.5000000000000000              156
   3.1000000000000001              177
   6.3000000000000007              197
   11.300000000000001              215
   16.300000000000001              237
   21.300000000000001              259
   26.300000000000001              276
   31.300000000000001              294
   36.299999999999997              311
   41.299999999999997              328
   46.299999999999997              346
   51.299999999999997              363
   56.299999999999997              378
   61.299999999999997              393
   66.299999999999997              410
   71.299999999999997              426
   76.299999999999997              440
   81.299999999999997              454
   86.299999999999997              470
   91.299999999999997              485
   96.299999999999997              499
   100.00000000000000              513
   100.09999999999999              541
   100.30000000000000              571
   100.70000000000000              603
   101.50000000000000              632
   103.09999999999999              655
   106.30000000000000              678
   111.30000000000000              702
   116.30000000000000              723
   121.30000000000000              746
   126.30000000000000              773
   131.30000000000001              798
   136.30000000000001              820
   141.30000000000001              842
   146.30000000000001              862
   151.30000000000001              882
   156.30000000000001              902
   161.30000000000001              923
   166.30000000000001              943
   171.30000000000001              962
   176.30000000000001              980
   181.30000000000001              998
   186.30000000000001             1017
   191.30000000000001             1033
   196.30000000000001             1049
   200.00000000000000             1068
   205.00000000000000             1086
   215.00000000000000             1105
   235.00000000000000             1124
   275.00000000000000             1144
   355.00000000000000             1164
   515.00000000000000             1181
   835.00000000000000             1199
   1475.0000000000000             1219
   2755.0000000000000             1256
   5315.0000000000000             1281
   10435.000000000000             1301
   19075.000000000000             1323
   27715.000000000000             1347
   36355.000000000000             1365
   44995.000000000000             1390
   53635.000000000000             1424
   62275.000000000000             1462
   70915.000000000000             1496
   79555.000000000000             1529
   88195.000000000000             1558
   96835.000000000000             1610
   105475.00000000000             1636
   114115.00000000000             1661
   122755.00000000000             1683
   131395.00000000000             1707
   140035.00000000000             1729
   148675.00000000000             1751
   157315.00000000000             1773
   165955.00000000000             1797
   174595.00000000000             1821
   183235.00000000000             1845
   191875.00000000000             1867
   200515.00000000000             1891
   209155.00000000000             1913
   217795.00000000000             1935
   226435.00000000000             1957
   235075.00000000000             1980
   243715.00000000000             2003
   252355.00000000000             2026
   260995.00000000000             2049
   269635.00000000000             2070
   278275.00000000000             2089
   286915.00000000000             2108
   295555.00000000000             2128
   304195.00000000000             2149
   312835.00000000000             2169
   321475.00000000000             2188
   330115.00000000000             2211
   338755.00000000000             2232
   347395.00000000000             2257
   356035.00000000000             2284
   364675.00000000000             2311
   373315.00000000000             2338
   381955.00000000000             2364
   390595.00000000000             2390
   399235.00000000000             2417
   407875.00000000000             2443
   416515.00000000000             2470
   425155.00000000000             2497
   432000.00000000000             2524


==> data/TotalNewtonMecaofT.txt <==
  0.10000000000000001               45
  0.30000000000000004               84
  0.70000000000000007              116
   1.5000000000000000              148
   3.1000000000000001              172
   6.3000000000000007              191
   11.300000000000001              208
   16.300000000000001              227
   21.300000000000001              249
   26.300000000000001              267
   31.300000000000001              284
   36.299999999999997              302
   41.299999999999997              319
   46.299999999999997              336
   51.299999999999997              353
   56.299999999999997              368
   61.299999999999997              383
   66.299999999999997              398
   71.299999999999997              413
   76.299999999999997              427
   81.299999999999997              443
   86.299999999999997              459
   91.299999999999997              473
   96.299999999999997              487
   100.00000000000000              501
   100.09999999999999              530
   100.30000000000000              560
   100.70000000000000              590
   101.50000000000000              619
   103.09999999999999              639
   106.30000000000000              662
   111.30000000000000              686
   116.30000000000000              706
   121.30000000000000              729
   126.30000000000000              756
   131.30000000000001              781
   136.30000000000001              805
   141.30000000000001              827
   146.30000000000001              849
   151.30000000000001              870
   156.30000000000001              890
   161.30000000000001              911
   166.30000000000001              931
   171.30000000000001              951
   176.30000000000001              969
   181.30000000000001              987
   186.30000000000001             1005
   191.30000000000001             1021
   196.30000000000001             1037
   200.00000000000000             1053
   205.00000000000000             1072
   215.00000000000000             1090
   235.00000000000000             1108
   275.00000000000000             1128
   355.00000000000000             1149
   515.00000000000000             1167
   835.00000000000000             1186
   1475.0000000000000             1206
   2755.0000000000000             1234
   5315.0000000000000             1262
   10435.000000000000             1283
   19075.000000000000             1306
   27715.000000000000             1330
   36355.000000000000             1354
   44995.000000000000             1385
   53635.000000000000             1408
   62275.000000000000             1439
   70915.000000000000             1476
   79555.000000000000             1506
   88195.000000000000             1542
   96835.000000000000             1573
   105475.00000000000             1612
   114115.00000000000             1636
   122755.00000000000             1661
   131395.00000000000             1683
   140035.00000000000             1705
   148675.00000000000             1729
   157315.00000000000             1751
   165955.00000000000             1773
   174595.00000000000             1797
   183235.00000000000             1821
   191875.00000000000             1845
   200515.00000000000             1868
   209155.00000000000             1892
   217795.00000000000             1915
   226435.00000000000             1938
   235075.00000000000             1960
   243715.00000000000             1982
   252355.00000000000             2004
   260995.00000000000             2026
   269635.00000000000             2048
   278275.00000000000             2068
   286915.00000000000             2086
   295555.00000000000             2108
   304195.00000000000             2128
   312835.00000000000             2148
   321475.00000000000             2168
   330115.00000000000             2190
   338755.00000000000             2216
   347395.00000000000             2239
   356035.00000000000             2263
   364675.00000000000             2289
   373315.00000000000             2315
   381955.00000000000             2341
   390595.00000000000             2368
   399235.00000000000             2395
   407875.00000000000             2420
   416515.00000000000             2446
   425155.00000000000             2473
   432000.00000000000             2500


==> data/TotalNewtonMecaofT_mesh1.txt <==
  0.10000000000000001               38
  0.30000000000000004               75
  0.70000000000000007              107
   1.5000000000000000              137
   3.1000000000000001              161
   6.3000000000000007              183
   11.300000000000001              206
   16.300000000000001              227
   21.300000000000001              246
   26.300000000000001              265
   31.300000000000001              283
   36.299999999999997              301
   41.299999999999997              318
   46.299999999999997              336
   51.299999999999997              353
   56.299999999999997              371
   61.299999999999997              386
   66.299999999999997              401
   71.299999999999997              417
   76.299999999999997              435
   81.299999999999997              452
   86.299999999999997              469
   91.299999999999997              487
   96.299999999999997              504
   100.00000000000000              521
   100.09999999999999              549
   100.30000000000000              578
   100.70000000000000              607
   101.50000000000000              633
   103.09999999999999              657
   106.30000000000000              684
   111.30000000000000              711
   116.30000000000000              732
   121.30000000000000              753
   126.30000000000000              774
   131.30000000000001              796
   136.30000000000001              819
   141.30000000000001              842
   146.30000000000001              864
   151.30000000000001              884
   156.30000000000001              904
   161.30000000000001              925
   166.30000000000001              945
   171.30000000000001              967
   176.30000000000001              989
   181.30000000000001             1011
   186.30000000000001             1033
   191.30000000000001             1054
   196.30000000000001             1074
   200.00000000000000             1094
   205.00000000000000             1112
   215.00000000000000             1130
   235.00000000000000             1149
   275.00000000000000             1170
   355.00000000000000             1189
   515.00000000000000             1212
   835.00000000000000             1232
   1475.0000000000000             1248
   2755.0000000000000             1277
   5315.0000000000000             1303
   10435.000000000000             1323
   19075.000000000000             1343
   27715.000000000000             1364
   36355.000000000000             1384
   44995.000000000000             1412
   53635.000000000000             1434
   62275.000000000000             1459
   70915.000000000000             1490
   79555.000000000000             1520
   88195.000000000000             1549
   96835.000000000000             1574
   105475.00000000000             1600
   114115.00000000000             1622
   122755.00000000000             1642
   131395.00000000000             1663
   140035.00000000000             1682
   148675.00000000000             1703
   157315.00000000000             1723
   165955.00000000000             1743
   174595.00000000000             1764
   183235.00000000000             1784
   191875.00000000000             1811
   200515.00000000000             1831
   209155.00000000000             1852
   217795.00000000000             1872
   226435.00000000000             1894
   235075.00000000000             1915
   243715.00000000000             1938
   252355.00000000000             1960
   260995.00000000000             1981
   269635.00000000000             2002
   278275.00000000000             2023
   286915.00000000000             2042
   295555.00000000000             2064
   304195.00000000000             2087
   312835.00000000000             2108
   321475.00000000000             2131
   330115.00000000000             2154
   338755.00000000000             2177
   347395.00000000000             2200
   356035.00000000000             2223
   364675.00000000000             2246
   373315.00000000000             2269
   381955.00000000000             2292
   390595.00000000000             2315
   399235.00000000000             2338
   407875.00000000000             2363
   416515.00000000000             2388
   425155.00000000000             2413
   432000.00000000000             2438


==> data/convh_f-g.txt <==
   1.1363636702299118E-002  0.14012034023531858        2.6634149503588479E-002   1.7131323406731559E-003   1.2643540628103498E-002
   5.6818183511495590E-003   7.4358160211807453E-002   1.3593819138083026E-002   1.2114701948116946E-003   7.5445571898241932E-003
   2.8409091755747795E-003   3.0186074555458482E-002   5.2165884147510992E-003   7.0834164928605539E-004   3.3918780696612846E-003


==> data/convh_f.txt <==
   1.1363636702299118E-002   3.7315783232025321E-002   2.4610306868846250E-002   8.2518618006978094E-003   1.4759081197698525E-002
   5.6818183511495590E-003   1.5764339562062583E-002   1.0538365326387512E-002   3.6730195527278405E-003   6.3414925273132744E-003
   2.8409091755747795E-003   5.2258023705804395E-003   3.5106340355186179E-003   1.2494435235233187E-003   2.1184736435727611E-003


==> data/convh_f_H-g.txt <==
   1.1363636702299118E-002  0.47313482129624523        7.8570180589376273E-002   9.0566581560658915E-003   6.4921508925398297E-003
   5.6818183511495590E-003   4.5496091050635810E-002   1.1520658878015554E-002   5.5783193365278498E-003   1.3679877665595972E-004
   2.8409091755747795E-003   1.6506770114574125E-002   3.7357015602591625E-003   2.2717493028422873E-003   4.0735417395068265E-005


==> data/convh_f_S-g.txt <==
   1.1363636702299118E-002  0.14012034023531858        2.6634149503588479E-002   1.7131323406731559E-003   1.2643540628103498E-002
   5.6818183511495590E-003   7.4358160211807453E-002   1.3593819138083026E-002   1.2114701948116946E-003   7.5445571898241932E-003
   2.8409091755747795E-003   3.0186074555458482E-002   5.2165884147510992E-003   7.0834164928605539E-004   3.3918780696612846E-003


==> data/convh_f_S.txt <==
   1.1363636702299118E-002   3.6317310645042858E-002   2.5095218096345628E-002   8.2521717811061771E-003   1.4691301343893431E-002
   5.6818183511495590E-003   1.5334694627736080E-002   1.0707607741549033E-002   3.6731471722450709E-003   6.3136387320638860E-003
   2.8409091755747795E-003   5.0775549142600988E-003   3.5610990416203286E-003   1.2494850221343909E-003   2.1091677791252000E-003


==> data/convh_m-g.txt <==
   1.1363636702299118E-002   1.8022624276130932E-003   5.8192676661553673E-003   1.3729796937394297E-002
   5.6818183511495590E-003   7.1972470167253554E-004   3.1673311522273542E-003   6.5770177946543242E-003
   2.8409091755747795E-003   2.0136257083421571E-004   1.3297211227505355E-003   2.3815632955805190E-003


==> data/convh_m.txt <==
   1.1363636702299118E-002   4.5667289616353260E-003   9.1578962824123838E-003   1.2796840890475433E-002
   5.6818183511495590E-003   2.0274680414889960E-003   3.8218285308080813E-003   5.1761023023361233E-003
   2.8409091755747795E-003   6.8897560561852070E-004   1.2514274894919674E-003   1.6569698869529136E-003


==> data/convh_m_H-g.txt <==
   1.1363636702299118E-002   8.8095952828438871E-003   4.9992824261930443E-003  0.38240271670224502     
   5.6818183511495590E-003   5.2115253220077883E-003   7.6865654918076588E-005   1.6049626285543593E-002
   2.8409091755747795E-003   2.0860214528929813E-003   2.3510759714473080E-005   5.7169045126124309E-003


==> data/convh_m_S-g.txt <==
   1.1363636702299118E-002   1.8022624276130932E-003   5.8192676661553673E-003   1.3729796937394297E-002
   5.6818183511495590E-003   7.1972470167253554E-004   3.1673311522273542E-003   6.5770177946543242E-003
   2.8409091755747795E-003   2.0136257083421571E-004   1.3297211227505355E-003   2.3815632955805190E-003


==> data/convh_m_S.txt <==
   1.1363636702299118E-002   4.5671141508307747E-003   9.5258512026770593E-003   1.5522413288196885E-002
   5.6818183511495590E-003   2.0276296138797933E-003   3.9924768359976912E-003   6.2988820458216152E-003
   2.8409091755747795E-003   6.8902864053742437E-004   1.3107432561454779E-003   2.0231049248515612E-003


==> data/df_pf_sf_slip-g-nabla-P.txt <==
   0.0000000000000000        5.0000000000000001E-004   0.0000000000000000        0.0000000000000000        1.8863386048275898E-007
   100.00000000000000        5.0000070214963293E-004   97.782198087581790        8.9500890312415714E-003   9.3789984478338229E-006
   110.00000000000000        5.0000178878292550E-004   288579.04281072476        3.4259461184978073E-002   1.0448428686582896E-005
   120.00000000000000        5.0000275475724015E-004   611478.63484923251        5.5442960278007249E-002   1.1509360545794058E-005
   130.00000000000000        5.0000335576476699E-004   858409.12236025650        6.8092996068487371E-002   1.2261107163064326E-005
   140.00000000000000        5.0000378573580189E-004   1044494.8077200219        7.6599599512564162E-002   1.2829361108166100E-005
   150.00000000000000        5.0000413789486671E-004   1191817.9844905741        8.3040165787616471E-002   1.3295704920423505E-005
   160.00000000000000        5.0000444183248636E-004   1324872.2077166161        8.9227650995149427E-002   1.3692581024837303E-005
   170.00000000000000        5.0000470652489509E-004   1462511.8070807718        9.6268878865644850E-002   1.4032497822532485E-005
   180.00000000000000        5.0000493659183303E-004   1604647.8626106882       0.10368232418488550        1.4323053998453004E-005
   190.00000000000000        5.0000513637887746E-004   1745099.7575278159       0.11087311852199411        1.4571820019784485E-005
   200.00000000000000        5.0000531020473655E-004   1879810.9888597589       0.11761158808324436        1.4785573754341045E-005
   210.00000000000000        5.0000546205537495E-004   2007474.8112071359       0.12388836543121275        1.4970618998897216E-005
   220.00000000000000        5.0000559538304016E-004   2128583.3424672042       0.12979400107630862        1.5132956121547571E-005
   230.00000000000000        5.0000571307316658E-004   2244470.7865510234       0.13544724558040891        1.5278031158956331E-005
   240.00000000000000        5.0000581749290701E-004   2356296.6231752159       0.14092596765291043        1.5410918015088965E-005
   250.00000000000000        5.0000591061244470E-004   2464281.4687027815       0.14622510169228217        1.5535479284085587E-005
   260.00000000000000        5.0000599412618326E-004   2567935.3212413471       0.15129588486047829        1.5653203006965385E-005
   270.00000000000000        5.0000606946586079E-004   2666683.6586713311       0.15609605156510351        1.5764432246690616E-005
   280.00000000000000        5.0000613780962590E-004   2760115.7865647809       0.16059898663324279        1.5869178918165555E-005
   290.00000000000000        5.0000620009988024E-004   2847978.0661682691       0.16478933339647367        1.5967508164082514E-005
   300.00000000000000        5.0000625707735029E-004   2930140.2526477622       0.16866064545701731        1.6059592554884124E-005
   310.00000000000000        5.0000630932260247E-004   3006580.6110798451       0.17221437085158467        1.6145664125984569E-005
   320.00000000000000        5.0000635729552172E-004   3077375.9887181032       0.17545868127498623        1.6225966784191160E-005
   330.00000000000000        5.0000640136782526E-004   3142687.6351253153       0.17840694225717302        1.6300733072024352E-005
   340.00000000000000        5.0000644184673194E-004   3202742.6604770343       0.18107606099429877        1.6370180367144889E-005
   350.00000000000000        5.0000647899127351E-004   3257813.9223665516       0.18348494918875594        1.6434516560590752E-005
   360.00000000000000        5.0000651302715786E-004   3308200.7661813423       0.18565323993809665        1.6493947731035678E-005
   370.00000000000000        5.0000654416209884E-004   3354212.6033860981       0.18760034183191418        1.6548684176432608E-005
   380.00000000000000        5.0000657259552459E-004   3396156.5060036331       0.18934481973366118        1.6598944263409796E-005
   390.00000000000000        5.0000659852097627E-004   3434329.3840393503       0.19090408255360572        1.6644956556534365E-005
   400.00000000000000        5.0000662212521701E-004   3469014.3481474277       0.19229432693771645        1.6686960193528931E-005
   410.00000000000000        5.0000664358696497E-004   3500479.8634516881       0.19353061537161709        1.6725203319885694E-005
   420.00000000000000        5.0000666307605836E-004   3528980.2192380712       0.19462699425569085        1.6759939802768027E-005
   430.00000000000000        5.0000668075301851E-004   3554756.2194894142       0.19559658552656561        1.6791424933522318E-005
   440.00000000000000        5.0000669676886341E-004   3578035.5951814274       0.19645163799906182        1.6819910963964123E-005
   450.00000000000000        5.0000671126507526E-004   3599033.0832807389       0.19720354901664741        1.6845643122236169E-005
   460.00000000000000        5.0000672437367595E-004   3617950.3154435521       0.19786287331097788        1.6868856445712640E-005
   470.00000000000000        5.0000674087773904E-004   3634975.6869214796       0.19843933620720575        1.6889771206708870E-005
   480.00000000000000        5.0000676615326398E-004   3650284.3294195915       0.19894184668452747        1.6908595246567126E-005
   500.00000000000000        5.0000687752584723E-004   3675240.4046571073       0.19971086905716787        1.6939314247810860E-005
   510.00000000000000        5.0000698815449377E-004   3686474.4307398857       0.20004597605860477        1.6952989270772644E-005
   530.00000000000000        5.0000728305907294E-004   3704777.9794122884       0.20055070997752880        1.6975715905961150E-005
   570.00000000000000        5.0000798042340946E-004   3729838.6580298943       0.20113216024206376        1.7006826268727524E-005
   650.00000000000000        5.0000908680893877E-004   3755841.6614313461       0.20151577619963296        1.7039105801880563E-005
   810.00000000000000        5.0001009772622160E-004   3774143.2364484803       0.20151098863108441        1.7061984675361629E-005
   1130.0000000000000        5.0001061562655077E-004   3782386.9347107639       0.20145150986158253        1.7072511738402787E-005
   1770.0000000000000        5.0001076793511812E-004   3785389.0431739027       0.20128643508718874        1.7076765418192062E-005
   3050.0000000000000        5.0001084302742473E-004   3787608.8518478349       0.19040274265762860        1.7086765237045085E-005
   5610.0000000000000        5.0001098503647573E-004   3790790.5301735676       0.10694739700953006        1.7162048027403011E-005
   10730.000000000000        5.0001144106143669E-004   3795336.0855732448      -0.21054161092251947        1.7510978058294175E-005
   18730.000000000000        5.0001320379938611E-004   3800039.1930279504      -0.80275612145720165        1.8276250288547015E-005
   26730.000000000000        5.0001537183979434E-004   3803402.2016635062       -1.3823153668581756        1.9146880399332290E-005
   34730.000000000000        5.0001766362115798E-004   3805990.6036667814       -1.9228911637516919        2.0050799052486683E-005
   42730.000000000000        5.0002006114102226E-004   3808087.2411437957       -2.4308356217612688        2.0956685472318566E-005
   50730.000000000000        5.0002273323217412E-004   3809820.7232625675       -2.9218115549211094        2.1856978637581927E-005
   58730.000000000000        5.0002603866984292E-004   3811240.4251487795       -3.4108380640232574        2.2647886291644461E-005
   66730.000000000000        5.0003100099931029E-004   3812359.3674053913       -3.9086245289789776        2.3315489918848213E-005
   74730.000000000000        5.0003740725020963E-004   3813178.2337603564       -4.4208453245338983        2.3874642497775559E-005
   82730.000000000000        5.0004588166605501E-004   3813698.2060583774       -4.9487208030100742        2.4341399303696695E-005
   90730.000000000000        5.0005724169161284E-004   3813926.9533353429       -5.4900838116739115        2.4730399073771528E-005
   98730.000000000000        5.0007230408730043E-004   3813880.4541393928       -6.0405172565904950        2.5054649492339032E-005
   106730.00000000000        5.0009197258896816E-004   3813582.4249870768       -6.5943654262268652        2.5325266174128154E-005
   114730.00000000000        5.0011687558921929E-004   3813062.5359866172       -7.1455416086546233        2.5569748993024739E-005
   122730.00000000000        5.0014694586078762E-004   3812354.1845776546       -7.6881193841601467        2.5856839230943685E-005
   130730.00000000000        5.0018185896080162E-004   3811492.3391233808       -8.2167273680306874        2.6187573272749447E-005
   138730.00000000000        5.0022205256302840E-004   3810511.6377961999       -8.7267831756893735        2.6522687536856049E-005
   146730.00000000000        5.0026782753213005E-004   3809444.9218802452       -9.2145991059771521        2.6840354329491990E-005
   154730.00000000000        5.0031859649029436E-004   3808322.2121818312       -9.6773972768743306        2.7141384411955555E-005
   162730.00000000000        5.0037382833028579E-004   3807170.0753848981       -10.113263696191513        2.7426712126424017E-005
   170730.00000000000        5.0043314383418685E-004   3806011.3230190021       -10.521064318544626        2.7697277984942227E-005
   178730.00000000000        5.0049312286864968E-004   3804864.9695977159       -10.900341264356076        2.7952524740905207E-005
   186730.00000000000        5.0055109424476934E-004   3803746.3743526507       -11.251201459019128        2.8192057990362194E-005
   194730.00000000000        5.0060644049498067E-004   3802667.5145512451       -11.574207521958742        2.8416510904031701E-005
   202730.00000000000        5.0065886344727436E-004   3801637.3338283272       -11.870276363675107        2.8628062271046231E-005
   210730.00000000000        5.0070817298894315E-004   3800662.1235715048       -12.140588265588491        2.8828098083388866E-005
   218730.00000000000        5.0075422328029807E-004   3799745.9118887079       -12.386508004659756        2.9019469141838050E-005
   226730.00000000000        5.0079707988346907E-004   3798890.8399585197       -12.609518520121664        2.9200933237361008E-005
   234730.00000000000        5.0083680219560850E-004   3798097.5119387880       -12.811166197519725        2.9377220089875930E-005
   242730.00000000000        5.0087363426926969E-004   3797365.3096501501       -12.993017065783194        2.9546359261679655E-005
   250730.00000000000        5.0090765708771170E-004   3796692.6705166129       -13.156622474142063        2.9708601980586063E-005
   258730.00000000000        5.0093894374042113E-004   3796077.3266986706       -13.303493181763638        2.9862565911817465E-005
   266730.00000000000        5.0096761878213746E-004   3795516.5076830108       -13.435080321264083        3.0005566799023211E-005
   274730.00000000000        5.0099379513920202E-004   3795007.1082031899       -13.552762076653321        3.0137295238722301E-005
   282730.00000000000        5.0101758348155645E-004   3794545.8249413315       -13.657835105726463        3.0258676103634240E-005
   290730.00000000000        5.0103911836906834E-004   3794129.2659957875       -13.751509740248947        3.0370373105611781E-005
   298730.00000000000        5.0105858428476659E-004   3793754.0366464835       -13.834908125868793        3.0471327114639941E-005
   300500.00000000000        5.0106279837950783E-004   3793672.9897499215       -13.852868679831236        3.0493383462735087E-005


==> data/df_pf_sf_slip-g.txt <==
   0.0000000000000000        5.0000000000000001E-004   0.0000000000000000        0.0000000000000000        1.8863386048275898E-007
   100.00000000000000        5.0000070214963293E-004   97.782198087581790        8.9500890312415714E-003   9.3789984478338229E-006
   110.00000000000000        5.0000178878292550E-004   288579.04281072476        3.4259461184978073E-002   1.0448428686582896E-005
   120.00000000000000        5.0000275475724015E-004   611478.63484923251        5.5442960278007249E-002   1.1509360545794058E-005
   130.00000000000000        5.0000335576476699E-004   858409.12236025650        6.8092996068487371E-002   1.2261107163064326E-005
   140.00000000000000        5.0000378573580189E-004   1044494.8077200219        7.6599599512564162E-002   1.2829361108166100E-005
   150.00000000000000        5.0000413789486671E-004   1191817.9844905741        8.3040165787616471E-002   1.3295704920423505E-005
   160.00000000000000        5.0000444183248636E-004   1324872.2077166161        8.9227650995149427E-002   1.3692581024837303E-005
   170.00000000000000        5.0000470652489509E-004   1462511.8070807718        9.6268878865644850E-002   1.4032497822532485E-005
   180.00000000000000        5.0000493659183303E-004   1604647.8626106882       0.10368232418488550        1.4323053998453004E-005
   190.00000000000000        5.0000513637887746E-004   1745099.7575278159       0.11087311852199411        1.4571820019784485E-005
   200.00000000000000        5.0000531020473655E-004   1879810.9888597589       0.11761158808324436        1.4785573754341045E-005
   210.00000000000000        5.0000546205537495E-004   2007474.8112071359       0.12388836543121275        1.4970618998897216E-005
   220.00000000000000        5.0000559538304016E-004   2128583.3424672042       0.12979400107630862        1.5132956121547571E-005
   230.00000000000000        5.0000571307316658E-004   2244470.7865510234       0.13544724558040891        1.5278031158956331E-005
   240.00000000000000        5.0000581749290701E-004   2356296.6231752159       0.14092596765291043        1.5410918015088965E-005
   250.00000000000000        5.0000591061244470E-004   2464281.4687027815       0.14622510169228217        1.5535479284085587E-005
   260.00000000000000        5.0000599412618326E-004   2567935.3212413471       0.15129588486047829        1.5653203006965385E-005
   270.00000000000000        5.0000606946586079E-004   2666683.6586713311       0.15609605156510351        1.5764432246690616E-005
   280.00000000000000        5.0000613780962590E-004   2760115.7865647809       0.16059898663324279        1.5869178918165555E-005
   290.00000000000000        5.0000620009988024E-004   2847978.0661682691       0.16478933339647367        1.5967508164082514E-005
   300.00000000000000        5.0000625707735029E-004   2930140.2526477622       0.16866064545701731        1.6059592554884124E-005
   310.00000000000000        5.0000630932260247E-004   3006580.6110798451       0.17221437085158467        1.6145664125984569E-005
   320.00000000000000        5.0000635729552172E-004   3077375.9887181032       0.17545868127498623        1.6225966784191160E-005
   330.00000000000000        5.0000640136782526E-004   3142687.6351253153       0.17840694225717302        1.6300733072024352E-005
   340.00000000000000        5.0000644184673194E-004   3202742.6604770343       0.18107606099429877        1.6370180367144889E-005
   350.00000000000000        5.0000647899127351E-004   3257813.9223665516       0.18348494918875594        1.6434516560590752E-005
   360.00000000000000        5.0000651302715786E-004   3308200.7661813423       0.18565323993809665        1.6493947731035678E-005
   370.00000000000000        5.0000654416209884E-004   3354212.6033860981       0.18760034183191418        1.6548684176432608E-005
   380.00000000000000        5.0000657259552459E-004   3396156.5060036331       0.18934481973366118        1.6598944263409796E-005
   390.00000000000000        5.0000659852097627E-004   3434329.3840393503       0.19090408255360572        1.6644956556534365E-005
   400.00000000000000        5.0000662212521701E-004   3469014.3481474277       0.19229432693771645        1.6686960193528931E-005
   410.00000000000000        5.0000664358696497E-004   3500479.8634516881       0.19353061537161709        1.6725203319885694E-005
   420.00000000000000        5.0000666307605836E-004   3528980.2192380712       0.19462699425569085        1.6759939802768027E-005
   430.00000000000000        5.0000668075301851E-004   3554756.2194894142       0.19559658552656561        1.6791424933522318E-005
   440.00000000000000        5.0000669676886341E-004   3578035.5951814274       0.19645163799906182        1.6819910963964123E-005
   450.00000000000000        5.0000671126507526E-004   3599033.0832807389       0.19720354901664741        1.6845643122236169E-005
   460.00000000000000        5.0000672437367595E-004   3617950.3154435521       0.19786287331097788        1.6868856445712640E-005
   470.00000000000000        5.0000674087773904E-004   3634975.6869214796       0.19843933620720575        1.6889771206708870E-005
   480.00000000000000        5.0000676615326398E-004   3650284.3294195915       0.19894184668452747        1.6908595246567126E-005
   500.00000000000000        5.0000687752584723E-004   3675240.4046571073       0.19971086905716787        1.6939314247810860E-005
   510.00000000000000        5.0000698815449377E-004   3686474.4307398857       0.20004597605860477        1.6952989270772644E-005
   530.00000000000000        5.0000728305907294E-004   3704777.9794122884       0.20055070997752880        1.6975715905961150E-005
   570.00000000000000        5.0000798042340946E-004   3729838.6580298943       0.20113216024206376        1.7006826268727524E-005
   650.00000000000000        5.0000908680893877E-004   3755841.6614313461       0.20151577619963296        1.7039105801880563E-005
   810.00000000000000        5.0001009772622160E-004   3774143.2364484803       0.20151098863108441        1.7061984675361629E-005
   1130.0000000000000        5.0001061562655077E-004   3782386.9347107639       0.20145150986158253        1.7072511738402787E-005
   1770.0000000000000        5.0001076793511812E-004   3785389.0431739027       0.20128643508718874        1.7076765418192062E-005
   3050.0000000000000        5.0001084302742473E-004   3787608.8518478349       0.19040274265762860        1.7086765237045085E-005
   5610.0000000000000        5.0001098503647573E-004   3790790.5301735676       0.10694739700953006        1.7162048027403011E-005
   10730.000000000000        5.0001144106143669E-004   3795336.0855732448      -0.21054161092251947        1.7510978058294175E-005
   18730.000000000000        5.0001320379938611E-004   3800039.1930279504      -0.80275612145720165        1.8276250288547015E-005
   26730.000000000000        5.0001537183979434E-004   3803402.2016635062       -1.3823153668581756        1.9146880399332290E-005
   34730.000000000000        5.0001766362115798E-004   3805990.6036667814       -1.9228911637516919        2.0050799052486683E-005
   42730.000000000000        5.0002006114102226E-004   3808087.2411437957       -2.4308356217612688        2.0956685472318566E-005
   50730.000000000000        5.0002273323217412E-004   3809820.7232625675       -2.9218115549211094        2.1856978637581927E-005
   58730.000000000000        5.0002603866984292E-004   3811240.4251487795       -3.4108380640232574        2.2647886291644461E-005
   66730.000000000000        5.0003100099931029E-004   3812359.3674053913       -3.9086245289789776        2.3315489918848213E-005
   74730.000000000000        5.0003740725020963E-004   3813178.2337603564       -4.4208453245338983        2.3874642497775559E-005
   82730.000000000000        5.0004588166605501E-004   3813698.2060583774       -4.9487208030100742        2.4341399303696695E-005
   90730.000000000000        5.0005724169161284E-004   3813926.9533353429       -5.4900838116739115        2.4730399073771528E-005
   98730.000000000000        5.0007230408730043E-004   3813880.4541393928       -6.0405172565904950        2.5054649492339032E-005
   106730.00000000000        5.0009197258896816E-004   3813582.4249870768       -6.5943654262268652        2.5325266174128154E-005
   114730.00000000000        5.0011687558921929E-004   3813062.5359866172       -7.1455416086546233        2.5569748993024739E-005
   122730.00000000000        5.0014694586078762E-004   3812354.1845776546       -7.6881193841601467        2.5856839230943685E-005
   130730.00000000000        5.0018185896080162E-004   3811492.3391233808       -8.2167273680306874        2.6187573272749447E-005
   138730.00000000000        5.0022205256302840E-004   3810511.6377961999       -8.7267831756893735        2.6522687536856049E-005
   146730.00000000000        5.0026782753213005E-004   3809444.9218802452       -9.2145991059771521        2.6840354329491990E-005
   154730.00000000000        5.0031859649029436E-004   3808322.2121818312       -9.6773972768743306        2.7141384411955555E-005
   162730.00000000000        5.0037382833028579E-004   3807170.0753848981       -10.113263696191513        2.7426712126424017E-005
   170730.00000000000        5.0043314383418685E-004   3806011.3230190021       -10.521064318544626        2.7697277984942227E-005
   178730.00000000000        5.0049312286864968E-004   3804864.9695977159       -10.900341264356076        2.7952524740905207E-005
   186730.00000000000        5.0055109424476934E-004   3803746.3743526507       -11.251201459019128        2.8192057990362194E-005
   194730.00000000000        5.0060644049498067E-004   3802667.5145512451       -11.574207521958742        2.8416510904031701E-005
   202730.00000000000        5.0065886344727436E-004   3801637.3338283272       -11.870276363675107        2.8628062271046231E-005
   210730.00000000000        5.0070817298894315E-004   3800662.1235715048       -12.140588265588491        2.8828098083388866E-005
   218730.00000000000        5.0075422328029807E-004   3799745.9118887079       -12.386508004659756        2.9019469141838050E-005
   226730.00000000000        5.0079707988346907E-004   3798890.8399585197       -12.609518520121664        2.9200933237361008E-005
   234730.00000000000        5.0083680219560850E-004   3798097.5119387880       -12.811166197519725        2.9377220089875930E-005
   242730.00000000000        5.0087363426926969E-004   3797365.3096501501       -12.993017065783194        2.9546359261679655E-005
   250730.00000000000        5.0090765708771170E-004   3796692.6705166129       -13.156622474142063        2.9708601980586063E-005
   258730.00000000000        5.0093894374042113E-004   3796077.3266986706       -13.303493181763638        2.9862565911817465E-005
   266730.00000000000        5.0096761878213746E-004   3795516.5076830108       -13.435080321264083        3.0005566799023211E-005
   274730.00000000000        5.0099379513920202E-004   3795007.1082031899       -13.552762076653321        3.0137295238722301E-005
   282730.00000000000        5.0101758348155645E-004   3794545.8249413315       -13.657835105726463        3.0258676103634240E-005
   290730.00000000000        5.0103911836906834E-004   3794129.2659957875       -13.751509740248947        3.0370373105611781E-005
   298730.00000000000        5.0105858428476659E-004   3793754.0366464835       -13.834908125868793        3.0471327114639941E-005
   300500.00000000000        5.0106279837950783E-004   3793672.9897499215       -13.852868679831236        3.0493383462735087E-005


==> data/df_pf_sf_slip.txt <==
   0.0000000000000000        5.0067467636111295E-004   99999.999999999884        299.99999999999932        5.1074152731529808E-007
  0.10000000000000001        5.0099570775436093E-004   1647326.4754823046        300.02180392731873        5.1888879365577251E-005
  0.30000000000000004        5.0142953036762380E-004   1675212.3328950964        300.02057607926764        5.2461067591528442E-005
  0.70000000000000007        5.0170275842780572E-004   1659117.0004180199        300.01830991187967        5.2836981420052546E-005
   1.5000000000000000        5.0184412543453081E-004   1566812.4977818886        300.01557786935638        5.3175924805792837E-005
   3.1000000000000001        5.0184591955749417E-004   1380321.1121300498        300.01321733137473        5.3592938702458061E-005
   6.3000000000000007        5.0172348985400603E-004   1101453.3085668245        300.01141242834433        5.4081801944061870E-005
   11.300000000000001        5.0156772094441145E-004   810488.66799517325        300.01010475072451        5.4505630210261446E-005
   16.300000000000001        5.0146111444424166E-004   608689.60666640208        300.00932278710258        5.4761444130799723E-005
   21.300000000000001        5.0138884617742616E-004   465807.40833265445        300.00881436625997        5.4926434171329255E-005
   26.300000000000001        5.0133915772758106E-004   363637.21771248430        300.00847586654021        5.5037831197805851E-005
   31.300000000000001        5.0130450626986126E-004   290228.77404114441        300.00824956554573        5.5114863377067940E-005
   36.299999999999997        5.0128008396652709E-004   237356.02111674595        300.00809894961839        5.5168857223630774E-005
   41.299999999999997        5.0126274366518026E-004   199222.61524796055        300.00799977886794        5.5207041851620343E-005
   46.299999999999997        5.0125036903667076E-004   171697.38191174041        300.00793563756929        5.5234209605558279E-005
   51.299999999999997        5.0124150696327923E-004   151818.91634433472        300.00789530749921        5.5253620291918410E-005
   56.299999999999997        5.0123514470877453E-004   137457.75456963817        300.00787109007393        5.5267530392430284E-005
   61.299999999999997        5.0123056907040307E-004   127079.90630542884        300.00785769428063        5.5277520687970658E-005
   66.299999999999997        5.0122727413786001E-004   119579.10764827486        300.00785148539802        5.5284707821015614E-005
   71.299999999999997        5.0122489922116507E-004   114156.96998046180        300.00784997180773        5.5289885190297505E-005
   76.299999999999997        5.0122318624169163E-004   110237.00309808548        300.00785145201223        5.5293618883790380E-005
   81.299999999999997        5.0122195006455496E-004   107402.78841643255        300.00785477076954        5.5296314037276239E-005
   86.299999999999997        5.0122105763205152E-004   105353.44960813333        300.00785915012932        5.5298261254946128E-005
   91.299999999999997        5.0122041318161308E-004   103871.54773714348        300.00786407219255        5.5299669345365667E-005
   96.299999999999997        5.0121994772006173E-004   102799.91717402340        300.00786919770167        5.5300688542674918E-005
   100.00000000000000        5.0121967956012195E-004   102181.96209738610        300.00787300445046        5.5301277070262422E-005
   100.09999999999999        5.0121979102442393E-004   104654.55373272825        300.00790706493132        5.5301813951201102E-005
   100.30000000000000        5.0122028548140341E-004   121742.86460915695        300.00811603608332        5.5312163165694255E-005
   100.70000000000000        5.0122195539481170E-004   186172.71192593293        300.00877103185985        5.5379995365774598E-005
   101.50000000000000        5.0122626812389875E-004   336345.85103736923        300.00991193668830        5.5567954292949640E-005
   103.09999999999999        5.0123702912564371E-004   598244.62467174523        300.01131958270895        5.5867537104463077E-005
   106.30000000000000        5.0127011160012243E-004   988495.89496305550        300.01295413416767        5.6275530475132997E-005
   111.30000000000000        5.0133918858425450E-004   1414452.7104945478        300.01454620482099        5.7121148322307037E-005
   116.30000000000000        5.0141090991024577E-004   1723147.2324458109        300.01564013463178        5.7850225883988485E-005
   121.30000000000000        5.0147563393592831E-004   1949537.0557152883        300.01641343296058        5.8333982749326333E-005
   126.30000000000000        5.0152954752205581E-004   2115544.6997999921        300.01696298791103        5.8661881136185032E-005
   131.30000000000001        5.0157240830335157E-004   2237002.0216240766        300.01735619034821        5.8891271648560067E-005
   136.30000000000001        5.0160575805247335E-004   2325644.8520059581        300.01764080784687        5.9054030231989032E-005
   141.30000000000001        5.0163096244813647E-004   2390219.7990784696        300.01785031504187        5.9170422213892074E-005
   146.30000000000001        5.0164976447262361E-004   2437189.6403361713        300.01800844919615        5.9254015613633134E-005
   151.30000000000001        5.0166366777371638E-004   2471317.0007341895        300.01813177458411        5.9314224485075157E-005
   156.30000000000001        5.0167388718819976E-004   2496094.0063099409        300.01823179262050        5.9357672168914679E-005
   161.30000000000001        5.0168136780279801E-004   2514072.5127871176        300.01831644886101        5.9389064881041319E-005
   166.30000000000001        5.0168682787466281E-004   2527112.7493684618        300.01839120023305        5.9411767893408952E-005
   171.30000000000001        5.0169080511989204E-004   2536568.4306288362        300.01845976814616        5.9428197668783367E-005
   176.30000000000001        5.0169369810494180E-004   2543423.4699619571        300.01852466800636        5.9440094075218569E-005
   181.30000000000001        5.0169580027608837E-004   2548392.3807454677        300.01858758037122        5.9448712136843233E-005
   186.30000000000001        5.0169732669105979E-004   2551993.7193316082        300.01864961045413        5.9454958251249031E-005
   191.30000000000001        5.0169843445624037E-004   2554603.6606804039        300.01871146912333        5.9459487656217024E-005
   196.30000000000001        5.0169923808521656E-004   2556495.0052630077        300.01877359883628        5.9462774233485071E-005
   200.00000000000000        5.0169970257500933E-004   2557587.4186936929        300.01881984322512        5.9464675420669940E-005
   205.00000000000000        5.0170015286998490E-004   2558628.2019510628        300.01888276920431        5.9466298858837156E-005
   215.00000000000000        5.0170066558804724E-004   2559825.9707647478        300.01901188016501        5.9468327975805836E-005
   235.00000000000000        5.0170107349089361E-004   2560785.1337670661        300.01927979465864        5.9470069475351638E-005
   275.00000000000000        5.0170127610404762E-004   2561270.9979900443        300.01983674115337        5.9471036621083519E-005
   355.00000000000000        5.0170133202509352E-004   2561427.3349326286        300.02097745337522        5.9471472078011285E-005
   515.00000000000000        5.0170133129980835E-004   2561481.7937440253        300.02326278406508        5.9471966769491617E-005
   835.00000000000000        5.0170129748491833E-004   2561534.5427220738        300.02773706652727        5.9472852424407118E-005
   1475.0000000000000        5.0170119620936138E-004   2561614.6306344117        300.03532268543250        5.9474610644664588E-005
   2755.0000000000000        5.0170092826977105E-004   2561747.6591137480        300.03366620199319        5.9480675941347213E-005
   5315.0000000000000        5.0170061831379285E-004   2561969.9892142243        299.93853588201108        5.9617212841171989E-005
   10435.000000000000        5.0170201590464384E-004   2562292.5122665893        299.54109653473921        6.0316141536946636E-005
   19075.000000000000        5.0170860302477444E-004   2562621.7642858094        298.77672988777164        6.1916911905883916E-005
   27715.000000000000        5.0172288748748597E-004   2562825.1399212843        298.06593695521207        6.3498994274931804E-005
   36355.000000000000        5.0175839389155494E-004   2562952.6616580924        297.40941136432315        6.4865227782316443E-005
   44995.000000000000        5.0191762110615289E-004   2563028.7011406180        296.77121481966191        6.5883543176076267E-005
   53635.000000000000        5.0251514394177650E-004   2563062.4392637401        296.12068558959561        6.6236124384232671E-005
   62275.000000000000        5.0304860012276233E-004   2563075.3801791030        295.44315586631899        6.6463235750474403E-005
   70915.000000000000        5.0348425467084594E-004   2563064.2220223616        294.73876658709452        6.6749164893782325E-005
   79555.000000000000        5.0384938227968621E-004   2563032.1159772607        294.01743771756645        6.7302558321280173E-005
   88195.000000000000        5.0416374494515587E-004   2562983.2661323943        293.29380611088243        6.8042383912142552E-005
   96835.000000000000        5.0444517492531551E-004   2562921.7490786356        292.58336328051070        6.8957275561688225E-005
   105475.00000000000        5.0473758881006419E-004   2562850.9826070350        291.90000262470346        6.9910518140558873E-005
   114115.00000000000        5.0499434436213737E-004   2562776.0885489853        291.25475478938074        7.1032298387836121E-005
   122755.00000000000        5.0520919258843018E-004   2562699.5539313210        290.65539394709663        7.2158293154820131E-005
   131395.00000000000        5.0539200954671977E-004   2562623.3812176501        290.10657082456771        7.3234066417948707E-005
   140035.00000000000        5.0554828730365730E-004   2562549.5388650717        289.61023450207000        7.4242335258307700E-005
   148675.00000000000        5.0568230975510148E-004   2562479.4325250229        289.16617536551735        7.5173710206260968E-005
   157315.00000000000        5.0579746566873317E-004   2562414.0266000074        288.77257613789698        7.6021294412518815E-005
   165955.00000000000        5.0589650353182348E-004   2562353.8738400447        288.42651058210163        7.6784433611134427E-005
   174595.00000000000        5.0598168512408287E-004   2562299.2321059243        288.12436263941049        7.7464458456833263E-005
   183235.00000000000        5.0605491765048005E-004   2562250.1062917849        287.86215881572519        7.8066765095631145E-005
   191875.00000000000        5.0611781430079882E-004   2562206.3511320935        287.63581893293286        7.8595196070768171E-005
   200515.00000000000        5.0617177230200699E-004   2562167.6765627116        287.44133555827415        7.9056446515223189E-005
   209155.00000000000        5.0621799703515159E-004   2562133.7310718871        287.27489515787727        7.9456542590537678E-005
   217795.00000000000        5.0625753925073920E-004   2562104.1144079440        287.13295324966083        7.9801864156698257E-005
   226435.00000000000        5.0629131643269414E-004   2562078.4104494927        287.01227494830226        8.0098811663961565E-005
   235075.00000000000        5.0632012873636379E-004   2562056.2066414072        286.90995033120186        8.0353451386870272E-005
   243715.00000000000        5.0634467047086333E-004   2562037.1081540482        286.82339226443537        8.0570909693277042E-005
   252355.00000000000        5.0636554712024868E-004   2562020.7402212019        286.75032258819340        8.0756156237145804E-005
   260995.00000000000        5.0638328407889540E-004   2562006.7586158793        286.68875120293728        8.0913603299376076E-005
   269635.00000000000        5.0639833617297815E-004   2561994.8504874757        286.63695128200152        8.1047144443057218E-005
   278275.00000000000        5.0641109617170679E-004   2561984.7349221190        286.59343294003247        8.1160197111262021E-005
   286915.00000000000        5.0642190250356175E-004   2561976.1622116663        286.55691693931402        8.1255741916989209E-005
   295555.00000000000        5.0643104642544704E-004   2561968.9119274402        286.52630946223553        8.1336435031792269E-005
   304195.00000000000        5.0643877725449645E-004   2561962.7919012140        286.50067858287701        8.1404507560947964E-005
   312835.00000000000        5.0644530815816837E-004   2561957.6347836289        286.47923275998977        8.1461807650700995E-005
   321475.00000000000        5.0645082157539602E-004   2561953.2953638895        286.46130149159393        8.1509973584729215E-005
   330115.00000000000        5.0645547309947306E-004   2561949.6488707573        286.44631813399297        8.1550449082215781E-005
   338755.00000000000        5.0645939521831306E-004   2561946.5883102450        286.43380478929942        8.1584395507525964E-005
   347395.00000000000        5.0646270072755362E-004   2561944.0220283349        286.42335912209415        8.1612921259647403E-005
   356035.00000000000        5.0646548513060561E-004   2561941.8726399755        286.41464293973206        8.1636820992322441E-005
   364675.00000000000        5.0646782955182732E-004   2561940.0737689738        286.40737235097231        8.1656821937334728E-005
   373315.00000000000        5.0646980273503595E-004   2561938.5693540950        286.40130933014370        8.1673576963925586E-005
   381955.00000000000        5.0647146286636100E-004   2561937.3120184597        286.39625451413019        8.1687590337887643E-005
   390595.00000000000        5.0647285915223579E-004   2561936.2617862560        286.39204107351878        8.1699302204067385E-005
   399235.00000000000        5.0647403317200196E-004   2561935.3849848416        286.38852951351515        8.1709087224218326E-005
   407875.00000000000        5.0647502003474247E-004   2561934.6532944334        286.38560327508992        8.1717260010482197E-005
   416515.00000000000        5.0647584936674972E-004   2561934.0429296489        286.38316502163173        8.1724092273915836E-005
   425155.00000000000        5.0647654615291484E-004   2561933.5339376763        286.38113351043182        8.1729801740424731E-005
   432000.00000000000        5.0647702581075476E-004   2561933.1857133545        286.37974444072580        8.1733711802237701E-005


==> data/df_pf_sf_slip_S-g.txt <==
   0.0000000000000000        5.0000000000000001E-004   0.0000000000000000        0.0000000000000000        1.8863386048275898E-007
   100.00000000000000        5.0000070214886781E-004   97.782170393017793        8.9491432453442897E-003   9.3790068559577854E-006
   110.00000000000000        5.0000179349410617E-004   288845.75964468124       -1.8763099274623302E-002   1.0454696356409830E-005
   120.00000000000000        5.0000276805593161E-004   612040.72534247441       -4.4147471431305978E-002   1.1527078426593036E-005
   130.00000000000000        5.0000337672135035E-004   859116.98706597229       -5.7510442638098506E-002   1.2289307253880811E-005
   140.00000000000000        5.0000381251077606E-004   1045265.4873439340       -6.4539758151795856E-002   1.2865845036191734E-005
   150.00000000000000        5.0000416892574098E-004   1192632.8507689023       -6.8146313460468205E-002   1.3338464811946846E-005
   160.00000000000000        5.0000447587776945E-004   1325777.6085488019       -7.0667996622342313E-002   1.3740067457824007E-005
   170.00000000000000        5.0000474254775122E-004   1463539.4434812113       -7.4770723834170411E-002   1.4083296146839421E-005
   180.00000000000000        5.0000497373043685E-004   1605790.8547189925       -8.0677081557870789E-002   1.4375872402454897E-005
   190.00000000000000        5.0000517394108179E-004   1746342.9208358654       -8.7668478997180735E-002   1.4625467415046009E-005
   200.00000000000000        5.0000534766449028E-004   1881141.7580681085       -9.5483641983260939E-002   1.4839294560655493E-005
   210.00000000000000        5.0000549902214076E-004   2008885.1330338032      -0.10428802252528339        1.5023914710199010E-005
   220.00000000000000        5.0000563157264128E-004   2130068.9607022973      -0.11441524128757827        1.5185506129109987E-005
   230.00000000000000        5.0000574828547350E-004   2246028.0462582437      -0.12620488743713476        1.5329604037424522E-005
   240.00000000000000        5.0000585158955482E-004   2357917.5197671251      -0.14000194215425701        1.5461413386446208E-005
   250.00000000000000        5.0000594350417960E-004   2465951.8416252374      -0.15630204246915219        1.5584795371309940E-005
   260.00000000000000        5.0000602575716506E-004   2569637.5163515690      -0.17578452345978279        1.5701274982157258E-005
   270.00000000000000        5.0000609980263816E-004   2668398.5845978418      -0.19916129532247384        1.5811225111252462E-005
   280.00000000000000        5.0000616683262052E-004   2761823.2104544919      -0.22695605813243522        1.5914687594031751E-005
   290.00000000000000        5.0000622779769238E-004   2849656.6595130134      -0.25939007303760664        1.6011764730531425E-005
   300.00000000000000        5.0000628344231237E-004   2931767.9274206869      -0.29641065722751275        1.6102636834757457E-005
   310.00000000000000        5.0000633434869955E-004   3008135.0040192655      -0.33777250708439627        1.6187547237455637E-005
   320.00000000000000        5.0000638097829318E-004   3078834.9149708152      -0.38311184930695524        1.6266794940119851E-005
   330.00000000000000        5.0000642370114795E-004   3144029.4419816243      -0.43200165403134927        1.6340562340370347E-005
   340.00000000000000        5.0000646282444023E-004   3203946.4749995950      -0.48399095506748185        1.6409097620910902E-005
   350.00000000000000        5.0000649860662029E-004   3258859.8123267209      -0.53863236151360083        1.6472626804877493E-005
   360.00000000000000        5.0000653127088633E-004   3309069.8321294147      -0.59550043308676570        1.6531294542287446E-005
   370.00000000000000        5.0000656102620498E-004   3354887.0143399299      -0.65420279604702314        1.6585391522989354E-005
   380.00000000000000        5.0000658807034329E-004   3396619.5449590064      -0.71438490922589548        1.6635077801853318E-005
   390.00000000000000        5.0000661259607759E-004   3434565.4916093517      -0.77573184283125929        1.6680545707935457E-005
   400.00000000000000        5.0000663479370089E-004   3469009.1453908593      -0.83796650053947375        1.6722167102357261E-005
   410.00000000000000        5.0000665483896961E-004   3500220.1798197329      -0.90084660187536758        1.6760045332997436E-005
   420.00000000000000        5.0000667290343273E-004   3528454.1094211880      -0.96416124464738440        1.6794480610872920E-005
   430.00000000000000        5.0000668914972730E-004   3553952.9584541712       -1.0277275128944023        1.6825788679549117E-005
   440.00000000000000        5.0000670372681607E-004   3576945.6527326503       -1.0913874237313825        1.6854104707321950E-005
   450.00000000000000        5.0000671957872234E-004   3597648.0799420904       -1.1550052855315025        1.6879765165667029E-005
   460.00000000000000        5.0000674835888571E-004   3616262.9654031489       -1.2184653431647430        1.6902990265623549E-005
   470.00000000000000        5.0000680511227708E-004   3632979.7331712861       -1.2816696991755137        1.6923908180523742E-005
   480.00000000000000        5.0000691355977665E-004   3647974.4739606297       -1.3445364205826060        1.6942892464165895E-005
   500.00000000000000        5.0000727535331102E-004   3672289.4172609565       -1.4684020561246365        1.6973916217936852E-005
   510.00000000000000        5.0000753523931935E-004   3683200.5679649515       -1.5298624860140480        1.6987940893860079E-005
   530.00000000000000        5.0000811892809787E-004   3700853.9458801560       -1.6505529892693986        1.7011383409185955E-005
   570.00000000000000        5.0000929293204433E-004   3724617.6241830150       -1.8825751147107994        1.7044859422000591E-005
   650.00000000000000        5.0001112816484014E-004   3748121.4007837079       -2.3130859788996458        1.7084817156978386E-005
   810.00000000000000        5.0001330206677231E-004   3761900.0278160423       -3.0792123763170141        1.7144734712031727E-005
   1130.0000000000000        5.0001596284358430E-004   3762520.6940788724       -4.4002174872820801        1.7290979617763900E-005
   1770.0000000000000        5.0002061191658099E-004   3753471.2683871174       -6.6318390128040052        1.7751149149290811E-005
   3050.0000000000000        5.0002573536742697E-004   3737832.3196303076       -10.291060178666157        1.9649448656327474E-005
   5610.0000000000000        5.0003402460660528E-004   3716250.9851690806       -15.930366308522881        2.4138888577816191E-005
   10730.000000000000        5.0000717107061320E-004   3688509.1842523115       -23.878892734660152        3.4661398349040845E-005
   18730.000000000000        5.0213175630420227E-004   3659975.5390047366       -32.573211609527405        4.9422195834944400E-005
   26730.000000000000        5.0832722054589268E-004   3638742.8472109307       -39.323574765290381        5.5696065241969355E-005
   34730.000000000000        5.1368947135570393E-004   3621793.1324071577       -44.917567171703574        6.1262259977499148E-005
   42730.000000000000        5.1836313716124003E-004   3607490.8116092822       -49.726979352226472        6.6458629612452079E-005
   50730.000000000000        5.2257531591046018E-004   3594916.6685748994       -53.954106303214957        7.1241366356714135E-005
   58730.000000000000        5.2649014010489189E-004   3583529.6206857977       -57.720815762980401        7.5634599810884664E-005
   66730.000000000000        5.3022261823433071E-004   3573003.6688268478       -61.104896069571325        7.9668536323733712E-005
   74730.000000000000        5.3384969426077461E-004   3563147.2477571857       -64.157574511750425        8.3423018530887102E-005
   82730.000000000000        5.3739124291909079E-004   3553855.2718483913       -66.913830496271530        8.7112135294888074E-005
   90730.000000000000        5.4091881208504259E-004   3545079.6505055209       -69.398983880989533        9.0419210220285803E-005
   98730.000000000000        5.4593011348082546E-004   3536807.8891088595       -71.632816264877320        9.2258122286457270E-005
   106730.00000000000        5.5130894750874792E-004   3529046.6547358772       -73.633062143906244        9.3467287611286869E-005
   114730.00000000000        5.5647525614931981E-004   3521807.4977687178       -75.416442811025945        9.4385579220434377E-005
   122730.00000000000        5.6134138175561988E-004   3515100.9096036688       -76.999357182235826        9.5040976281075810E-005
   130730.00000000000        5.6589867834422997E-004   3508932.1551627507       -78.398161412870522        9.5283704775959763E-005
   138730.00000000000        5.7005487172576044E-004   3503297.8586473316       -79.629170387850778        9.5382291566676079E-005
   146730.00000000000        5.7377429695734151E-004   3498185.6549647120       -80.708402268151687        9.5439899103996515E-005
   154730.00000000000        5.7708769500591350E-004   3493576.0297878892       -81.651310961543032        9.5465422758655037E-005
   162730.00000000000        5.8002502755049299E-004   3489443.6291299406       -82.472573280159466        9.5465824735539216E-005
   170730.00000000000        5.8261919941337745E-004   3485758.6701772213       -83.185922889059427        9.5448190484859248E-005
   178730.00000000000        5.8490140389605091E-004   3482488.5259654126       -83.804042354776982        9.5417944064542088E-005
   186730.00000000000        5.8690153324484230E-004   3479599.1352315820       -84.338509687696742        9.5379029458733476E-005
   194730.00000000000        5.8864928055735806E-004   3477056.1761965342       -84.799790633304269        9.5335351456478877E-005
   202730.00000000000        5.9017005611209088E-004   3474825.9977138280       -85.197265905253047        9.5291125666516628E-005
   210730.00000000000        5.9147553765076229E-004   3472876.3173195119       -85.539282312901477        9.5261174589599771E-005
   218730.00000000000        5.9260710851272603E-004   3471176.6415147553       -85.833223009373185        9.5234699098033454E-005
   226730.00000000000        5.9358769393703578E-004   3469698.6502104229       -86.085582978161554        9.5209966359613671E-005
   234730.00000000000        5.9443592711390164E-004   3468416.3128776564       -86.302050161687632        9.5186467042336384E-005
   242730.00000000000        5.9516844890820974E-004   3467305.9473912232       -86.487586764190681        9.5164332579413891E-005
   250730.00000000000        5.9580066766746456E-004   3466346.1915640007       -86.646507649409571        9.5143540433069139E-005
   258730.00000000000        5.9634556750905990E-004   3465517.9174616281       -86.782554271039444        9.5124628873682600E-005
   266730.00000000000        5.9681449528424394E-004   3464804.1041071275       -86.898963081818820        9.5107248352384132E-005
   274730.00000000000        5.9721768854924782E-004   3464189.6870082081       -86.998527956837691        9.5091350687834500E-005
   282730.00000000000        5.9756413856776975E-004   3463661.3962027850       -87.083656506198082        9.5077267787363218E-005
   290730.00000000000        5.9786156029394014E-004   3463207.5902934219       -87.156420395903609        9.5064690041343235E-005
   298730.00000000000        5.9811673072863666E-004   3462818.0927775856       -87.218599950651196        9.5053459788926767E-005
   300500.00000000000        5.9817118943287465E-004   3462734.9398903572       -87.231857143084738        9.5051040155778071E-005


==> data/df_pf_sf_slip_S.txt <==
   0.0000000000000000        5.0067467636111295E-004   99999.999999999884        299.99999999999932        5.1074152731529808E-007
  0.10000000000000001        5.0099569706204400E-004   1647330.0843464506        300.02195972482099        5.1888908710186100E-005
  0.30000000000000004        5.0142951553338970E-004   1675208.7159671132        300.02049502154478        5.2461096737271173E-005
  0.70000000000000007        5.0170274904269042E-004   1659111.5280171297        300.01808764765423        5.2837014664867454E-005
   1.5000000000000000        5.0184412547252244E-004   1566806.5578671123        300.01534656594026        5.3175959768821030E-005
   3.1000000000000001        5.0184592574033671E-004   1380314.9788587941        300.01304734985575        5.3592974471144095E-005
   6.3000000000000007        5.0172349733026793E-004   1101447.2878454330        300.01128567010448        5.4081838971995459E-005
   11.300000000000001        5.0156772817838333E-004   810483.50122457673        300.00998679483416        5.4505667710478888E-005
   16.300000000000001        5.0146112166830654E-004   608685.45823094668        300.00920506007947        5.4761481284282650E-005
   21.300000000000001        5.0138885356638442E-004   465804.19922503922        300.00869694324552        5.4926470526409335E-005
   26.300000000000001        5.0133916532001284E-004   363634.79062105197        300.00835949419462        5.5037866790209753E-005
   31.300000000000001        5.0130451404602726E-004   290226.96498159022        300.00813466653869        5.5114898391839011E-005
   36.299999999999997        5.0128009188960920E-004   237354.68591380212        300.00798567429473        5.5168891813781939E-005
   41.299999999999997        5.0126275169786567E-004   199221.63656394230        300.00788812885918        5.5207076136060681E-005
   46.299999999999997        5.0125037714688985E-004   171696.66816074523        300.00782554526603        5.5234243674060374E-005
   51.299999999999997        5.0124151512534346E-004   151818.39781892972        300.00778667851256        5.5253654211185585E-005
   56.299999999999997        5.0123515290295131E-004   137457.37906174641        300.00776382415972        5.5267564211558649E-005
   61.299999999999997        5.0123057728188958E-004   127079.63513142092        300.00775169489719        5.5277554442892354E-005
   66.299999999999997        5.0122728235572889E-004   119578.91235565720        300.00774666352993        5.5284741537919368E-005
   71.299999999999997        5.0122490743747139E-004   114156.82974899966        300.00774624701529        5.5289918888181892E-005
   76.299999999999997        5.0122319445072480E-004   110236.90274733075        300.00774875222282        5.5293652576466430E-005
   81.299999999999997        5.0122195826224770E-004   107402.71690720523        300.00775303155621        5.5296347734736541E-005
   86.299999999999997        5.0122106581555379E-004   105353.39892754814        300.00775831384203        5.5298294964387582E-005
   91.299999999999997        5.0122042134894394E-004   103871.51207819812        300.00776408709714        5.5299703071977089E-005
   96.299999999999997        5.0121995586988391E-004   102799.89233203768        300.00777001720235        5.5300722290212587E-005
   100.00000000000000        5.0121968769645633E-004   102181.94346488273        300.00777439570362        5.5301310834868300E-005
   100.09999999999999        5.0121979915528818E-004   104654.45074016978        300.00780845473332        5.5301847692447152E-005
   100.30000000000000        5.0122029359091875E-004   121742.19987452230        300.00801677122553        5.5312197019340209E-005
   100.70000000000000        5.0122196343455950E-004   186169.87167127422        300.00866429276596        5.5380028293348602E-005
   101.50000000000000        5.0122627599076075E-004   336338.21095001034        300.00977580176090        5.5567986273229351E-005
   103.09999999999999        5.0123703655098086E-004   598230.00721646915        300.01112229351702        5.5867571536856916E-005
   106.30000000000000        5.0127011776480632E-004   988473.39153418771        300.01266531257528        5.6275559526852414E-005
   111.30000000000000        5.0133919231028299E-004   1414423.0827977017        300.01415185028895        5.7121152104132238E-005
   116.30000000000000        5.0141091130968222E-004   1723112.4530871692        300.01515455759443        5.7850258981105207E-005
   121.30000000000000        5.0147563346466227E-004   1949498.5328253121        300.01584181266099        5.8334031022142118E-005
   126.30000000000000        5.0152954568899802E-004   2115503.3779917513        300.01630675767660        5.8661936191720351E-005
   131.30000000000001        5.0157240561634535E-004   2236958.6053039813        300.01661531748749        5.8891324453283517E-005
   136.30000000000001        5.0160575491324543E-004   2325599.8880731147        300.01681466256895        5.9054077612228128E-005
   141.30000000000001        5.0163095917722927E-004   2390173.6973233433        300.01693849042459        5.9170462412013849E-005
   146.30000000000001        5.0164976131464995E-004   2437142.7027229308        300.01701053673281        5.9254047471810105E-005
   151.30000000000001        5.0166366491199489E-004   2471269.4490914098        300.01704748997133        5.9314247198847683E-005
   156.30000000000001        5.0167388475930597E-004   2496046.0034724725        300.01706098909153        5.9357685285175714E-005
   161.30000000000001        5.0168136590794275E-004   2514024.1780009759        300.01705910152270        5.9389068130770262E-005
   166.30000000000001        5.0168682658862859E-004   2527064.1698603090        300.01704738265363        5.9411761095162958E-005
   171.30000000000001        5.0169080449805970E-004   2536519.6702895476        300.01702962891778        5.9428180727951682E-005
   176.30000000000001        5.0169369818845507E-004   2543374.5756187411        300.01700841022830        5.9440066962306787E-005
   181.30000000000001        5.0169580109555971E-004   2548343.3867103048        300.01698544488630        5.9448674853481126E-005
   186.30000000000001        5.0169732826935533E-004   2551944.6507661310        300.01696186272858        5.9454910818866560E-005
   191.30000000000001        5.0169843681024723E-004   2554554.5359305660        300.01693838929157        5.9459430045166945E-005
   196.30000000000001        5.0169924122758227E-004   2556445.8378049894        300.01691547432949        5.9462706407073279E-005
   200.00000000000000        5.0169970630631702E-004   2557538.2254751734        300.01689894416694        5.9464600023208228E-005
   205.00000000000000        5.0170015747170581E-004   2558579.3456088924        300.01687733948137        5.9466216774600219E-005
   215.00000000000000        5.0170067184298272E-004   2559777.2623536568        300.01683849001563        5.9468223823772783E-005
   235.00000000000000        5.0170108306923456E-004   2560736.5146110323        300.01677444603041        5.9469921380459623E-005
   275.00000000000000        5.0170129240702124E-004   2561222.3688140297        300.01668000766284        5.9470809966856848E-005
   355.00000000000000        5.0170136184494714E-004   2561378.5676411726        300.01655208736526        5.9471067502388770E-005
   515.00000000000000        5.0170138910347103E-004   2561432.7543484122        300.01638002479746        5.9471343666752344E-005
   835.00000000000000        5.0170141236133975E-004   2561485.2128207856        300.01610398723994        5.9471862602271025E-005
   1475.0000000000000        5.0170142607441556E-004   2561565.0516380919        300.01451167333977        5.9473026936482238E-005
   2755.0000000000000        5.0170138197428696E-004   2561698.1034350866        299.99523882980219        5.9480786048429749E-005
   5315.0000000000000        5.0170153168024878E-004   2561921.0976190181        299.86650230024952        5.9636184155085810E-005
   10435.000000000000        5.0170411561288185E-004   2562244.2224652804        299.40326788029256        6.0362098209445380E-005
   19075.000000000000        5.0171476212750813E-004   2562571.4586896352        298.53042342387079        6.2013106130544434E-005
   27715.000000000000        5.0173673776000968E-004   2562769.7993951077        297.71705041381364        6.3641707894447104E-005
   36355.000000000000        5.0178937473187291E-004   2562890.1421086532        296.96583135416728        6.5041031702424000E-005
   44995.000000000000        5.0206149931889053E-004   2562956.2928780075        296.24073397009556        6.5993346932874251E-005
   53635.000000000000        5.0275806335204872E-004   2562981.2503007017        295.51020793975363        6.6281044507563065E-005
   62275.000000000000        5.0331916014031378E-004   2562986.0666800207        294.75875661157045        6.6615614601777184E-005
   70915.000000000000        5.0378010775311785E-004   2562965.5289523471        293.98603950839896        6.7220471845533562E-005
   79555.000000000000        5.0416884484723431E-004   2562924.0548587269        293.20183895320690        6.8024519598777292E-005
   88195.000000000000        5.0451097258032694E-004   2562865.9607978421        292.42087688933600        6.9002834531243590E-005
   96835.000000000000        5.0486603955658736E-004   2562794.9641910275        291.65879612326307        7.0035951223811229E-005
   105475.00000000000        5.0518085894357277E-004   2562717.0853966437        290.92957295046580        7.1277761687161141E-005
   114115.00000000000        5.0544483127950397E-004   2562635.3319397965        290.24419288821224        7.2521951095682170E-005
   122755.00000000000        5.0566803265118321E-004   2562552.1777652567        289.61022243124017        7.3730516562332609E-005
   131395.00000000000        5.0585790057527122E-004   2562470.1200457783        289.03195829130931        7.4880531346374493E-005
   140035.00000000000        5.0602015780328328E-004   2562391.0899694189        288.51089132263985        7.5954036495342025E-005
   148675.00000000000        5.0615926919441064E-004   2562316.4548221170        288.04629325575939        7.6940981381923160E-005
   157315.00000000000        5.0627877778793690E-004   2562247.1073787166        287.63580828646957        7.7837864945216856E-005
   165955.00000000000        5.0638154011270118E-004   2562183.5638993387        287.27598417154724        7.8642942873991689E-005
   174595.00000000000        5.0646991841870269E-004   2562126.0078263190        286.96271365870928        7.9359272715515911E-005
   183235.00000000000        5.0654588638202025E-004   2562074.4007176547        286.69158031531703        7.9990779196897107E-005
   191875.00000000000        5.0661113309912733E-004   2562028.5192931239        286.45811508821362        8.0544686158140838E-005
   200515.00000000000        5.0666710206261870E-004   2561988.0416400051        286.25797661614530        8.1027337269702626E-005
   209155.00000000000        5.0671505173024739E-004   2561952.5584372575        286.08706946025893        8.1446831956246413E-005
   217795.00000000000        5.0675607252729951E-004   2561921.6386329313        285.94161460562691        8.1809865399847326E-005
   226435.00000000000        5.0679111295726163E-004   2561894.8338883105        285.81818431148548        8.2122520029212249E-005
   235075.00000000000        5.0682100247091938E-004   2561871.6995410840        285.71371157878076        8.2391035725223037E-005
   243715.00000000000        5.0684646438411236E-004   2561851.8125737193        285.62548237103226        8.2621250786527118E-005
   252355.00000000000        5.0686812689924074E-004   2561834.7788709826        285.55111673048776        8.2818263715217773E-005
   260995.00000000000        5.0688653353292965E-004   2561820.2369523547        285.48854337142063        8.2986314320350924E-005
   269635.00000000000        5.0690215598431568E-004   2561807.8570291167        285.43597103549109        8.3129325494226159E-005
   278275.00000000000        5.0691540154855291E-004   2561797.3446919676        285.39185893507806        8.3250747940905558E-005
   286915.00000000000        5.0692662113061080E-004   2561788.4387123431        285.35488777778090        8.3353607119008712E-005
   295555.00000000000        5.0693611627333291E-004   2561780.9091600082        285.32393234250975        8.3440569640185879E-005
   304195.00000000000        5.0694414559614175E-004   2561774.5550476201        285.29803616128999        8.3513958748390125E-005
   312835.00000000000        5.0695093311706142E-004   2561769.2018019608        285.27638857564386        8.3575797969073846E-005
   321475.00000000000        5.0695666548758651E-004   2561764.6983273178        285.25830423879546        8.3627824335754595E-005
   330115.00000000000        5.0696150326918067E-004   2561760.9147598790        285.24320501463575        8.3671584150557738E-005
   338755.00000000000        5.0696558384571923E-004   2561757.7397758178        285.23060413516566        8.3708300189349024E-005
   347395.00000000000        5.0696902403331626E-004   2561755.0782776717        285.22009244056301        8.3739136786799138E-005
   356035.00000000000        5.0697192317764972E-004   2561752.8491857694        285.21132650224916        8.3764997424663783E-005
   364675.00000000000        5.0697436536815586E-004   2561750.9839007757        285.20401842759384        8.3786671389299788E-005
   373315.00000000000        5.0697642177319018E-004   2561749.4242467918        285.19792714313229        8.3804832702897886E-005
   381955.00000000000        5.0697815275465262E-004   2561748.1209040987        285.19285097191437        8.3820037069342991E-005
   390595.00000000000        5.0697960936764376E-004   2561747.0323566729        285.18862133510737        8.3832752831562124E-005
   399235.00000000000        5.0698083476222037E-004   2561746.1236443552        285.18509742056369        8.3843383824073263E-005
   407875.00000000000        5.0698186538220545E-004   2561745.3653725148        285.18216168149752        8.3852269356285970E-005
   416515.00000000000        5.0698273198829474E-004   2561744.7328596110        285.17971604400037        8.3859694248537522E-005
   425155.00000000000        5.0698346052972592E-004   2561744.2054064637        285.17767871761265        8.3865897379754867E-005
   432000.00000000000        5.0698396230250539E-004   2561743.8445501560        285.17628581259351        8.3870147964711699E-005


==> data/dfmd0_mesh3-g.txt <==
   0.0000000000000000        0.0000000000000000     
   100.00000000000000        7.0214886780262803E-008
   110.00000000000000        1.7934941061578322E-007
   120.00000000000000        2.7680559316033138E-007
   130.00000000000000        3.3767213503425528E-007
   140.00000000000000        3.8125107760470650E-007
   150.00000000000000        4.1689257409714339E-007
   160.00000000000000        4.4758777694364413E-007
   170.00000000000000        4.7425477512144654E-007
   180.00000000000000        4.9737304368396157E-007
   190.00000000000000        5.1739410817774195E-007
   200.00000000000000        5.3476644902659271E-007
   210.00000000000000        5.4990221407457893E-007
   220.00000000000000        5.6315726412693376E-007
   230.00000000000000        5.7482854734849931E-007
   240.00000000000000        5.8515895548115135E-007
   250.00000000000000        5.9435041795943486E-007
   260.00000000000000        6.0257571650500566E-007
   270.00000000000000        6.0998026381450451E-007
   280.00000000000000        6.1668326205126245E-007
   290.00000000000000        6.2277976923706332E-007
   300.00000000000000        6.2834423123587710E-007
   310.00000000000000        6.3343486995373274E-007
   320.00000000000000        6.3809782931698381E-007
   330.00000000000000        6.4237011479376452E-007
   340.00000000000000        6.4628244402170978E-007
   350.00000000000000        6.4986066202789294E-007
   360.00000000000000        6.5312708863191765E-007
   370.00000000000000        6.5610262049708989E-007
   380.00000000000000        6.5880703432755552E-007
   390.00000000000000        6.6125960775835838E-007
   400.00000000000000        6.6347937008803468E-007
   410.00000000000000        6.6548389696021587E-007
   420.00000000000000        6.6729034327219633E-007
   430.00000000000000        6.6891497272876868E-007
   440.00000000000000        6.7037268160641955E-007
   450.00000000000000        6.7195787223318579E-007
   460.00000000000000        6.7483588856971990E-007
   470.00000000000000        6.8051122770716732E-007
   480.00000000000000        6.9135597766415910E-007
   500.00000000000000        7.2753533110090848E-007
   510.00000000000000        7.5352393193390058E-007
   530.00000000000000        8.1189280978560471E-007
   570.00000000000000        9.2929320443229518E-007
   650.00000000000000        1.1128164840133736E-006
   810.00000000000000        1.3302066772299254E-006
   1130.0000000000000        1.5962843584287068E-006
   1770.0000000000000        2.0611916580980626E-006
   3050.0000000000000        2.5735367426959338E-006
   5610.0000000000000        3.4024606605266572E-006
   10730.000000000000        7.1710706131891677E-007
   18730.000000000000        2.1317563042022591E-004
   26730.000000000000        8.3272205458926685E-004
   34730.000000000000        1.3689471355703923E-003
   42730.000000000000        1.8363137161240021E-003
   50730.000000000000        2.2575315910460165E-003
   58730.000000000000        2.6490140104891880E-003
   66730.000000000000        3.0222618234330696E-003
   74730.000000000000        3.3849694260774596E-003
   82730.000000000000        3.7391242919090776E-003
   90730.000000000000        4.0918812085042576E-003
   98730.000000000000        4.5930113480825447E-003
   106730.00000000000        5.1308947508747907E-003
   114730.00000000000        5.6475256149319799E-003
   122730.00000000000        6.1341381755619867E-003
   130730.00000000000        6.5898678344229961E-003
   138730.00000000000        7.0054871725760423E-003
   146730.00000000000        7.3774296957341504E-003
   154730.00000000000        7.7087695005913486E-003
   162730.00000000000        8.0025027550492973E-003
   170730.00000000000        8.2619199413377434E-003
   178730.00000000000        8.4901403896050897E-003
   186730.00000000000        8.6901533244842285E-003
   194730.00000000000        8.8649280557358042E-003
   202730.00000000000        9.0170056112090866E-003
   210730.00000000000        9.1475537650762273E-003
   218730.00000000000        9.2607108512726011E-003
   226730.00000000000        9.3587693937035778E-003
   234730.00000000000        9.4435927113901627E-003
   242730.00000000000        9.5168448908209725E-003
   250730.00000000000        9.5800667667464545E-003
   258730.00000000000        9.6345567509059891E-003
   266730.00000000000        9.6814495284243927E-003
   274730.00000000000        9.7217688549247807E-003
   282730.00000000000        9.7564138567769743E-003
   290730.00000000000        9.7861560293940122E-003
   298730.00000000000        9.8116730728636647E-003
   300500.00000000000        9.8171189432874634E-003


==> data/dfmd0_mesh3.txt <==
   0.0000000000000000        6.7467636111293722E-005
  0.10000000000000001        9.9570775436092288E-005
  0.30000000000000004        1.4295303676237908E-004
  0.70000000000000007        1.7027584278057114E-004
   1.5000000000000000        1.8441254345307953E-004
   3.1000000000000001        1.8459195574941625E-004
   6.3000000000000007        1.7234898540060151E-004
   11.300000000000001        1.5677209444114361E-004
   16.300000000000001        1.4611144442416455E-004
   21.300000000000001        1.3888461774261502E-004
   26.300000000000001        1.3391577275810454E-004
   31.300000000000001        1.3045062698612518E-004
   36.299999999999997        1.2800839665270784E-004
   41.299999999999997        1.2627436651802470E-004
   46.299999999999997        1.2503690366707457E-004
   51.299999999999997        1.2415069632792149E-004
   56.299999999999997        1.2351447087745153E-004
   61.299999999999997        1.2305690704030644E-004
   66.299999999999997        1.2272741378600025E-004
   71.299999999999997        1.2248992211650591E-004
   76.299999999999997        1.2231862416916227E-004
   81.299999999999997        1.2219500645549485E-004
   86.299999999999997        1.2210576320515094E-004
   91.299999999999997        1.2204131816130745E-004
   96.299999999999997        1.2199477200617193E-004
   100.00000000000000        1.2196795601219362E-004
   100.09999999999999        1.2197910244239173E-004
   100.30000000000000        1.2202854814034013E-004
   100.70000000000000        1.2219553948116923E-004
   101.50000000000000        1.2262681238987393E-004
   103.09999999999999        1.2370291256436983E-004
   106.30000000000000        1.2701116001224196E-004
   111.30000000000000        1.3391885842544901E-004
   116.30000000000000        1.4109099102457574E-004
   121.30000000000000        1.4756339359282963E-004
   126.30000000000000        1.5295475220558023E-004
   131.30000000000001        1.5724083033515556E-004
   136.30000000000001        1.6057580524733413E-004
   141.30000000000001        1.6309624481364565E-004
   146.30000000000001        1.6497644726236023E-004
   151.30000000000001        1.6636677737163694E-004
   156.30000000000001        1.6738871881997455E-004
   161.30000000000001        1.6813678027979969E-004
   166.30000000000001        1.6868278746627954E-004
   171.30000000000001        1.6908051198920261E-004
   176.30000000000001        1.6936981049417866E-004
   181.30000000000001        1.6958002760883613E-004
   186.30000000000001        1.6973266910597778E-004
   191.30000000000001        1.6984344562403619E-004
   196.30000000000001        1.6992380852165522E-004
   200.00000000000000        1.6997025750093179E-004
   205.00000000000000        1.7001528699848870E-004
   215.00000000000000        1.7006655880472295E-004
   235.00000000000000        1.7010734908936035E-004
   275.00000000000000        1.7012761040476141E-004
   355.00000000000000        1.7013320250935113E-004
   515.00000000000000        1.7013312998083365E-004
   835.00000000000000        1.7012974849183208E-004
   1475.0000000000000        1.7011962093613697E-004
   2755.0000000000000        1.7009282697710414E-004
   5315.0000000000000        1.7006183137928399E-004
   10435.000000000000        1.7020159046438315E-004
   19075.000000000000        1.7086030247744338E-004
   27715.000000000000        1.7228874874859615E-004
   36355.000000000000        1.7583938915549310E-004
   44995.000000000000        1.9176211061528803E-004
   53635.000000000000        2.5151439417764928E-004
   62275.000000000000        3.0486001227623179E-004
   70915.000000000000        3.4842546708459309E-004
   79555.000000000000        3.8493822796862014E-004
   88195.000000000000        4.1637449451558620E-004
   96835.000000000000        4.4451749253155001E-004
   105475.00000000000        4.7375888100641746E-004
   114115.00000000000        4.9943443621373569E-004
   122755.00000000000        5.2091925884301723E-004
   131395.00000000000        5.3920095467197568E-004
   140035.00000000000        5.5482873036572867E-004
   148675.00000000000        5.6823097551014692E-004
   157315.00000000000        5.7974656687331599E-004
   165955.00000000000        5.8965035318234681E-004
   174595.00000000000        5.9816851240828556E-004
   183235.00000000000        6.0549176504800378E-004
   191875.00000000000        6.1178143007988104E-004
   200515.00000000000        6.1717723020069792E-004
   209155.00000000000        6.2179970351515816E-004
   217795.00000000000        6.2575392507391867E-004
   226435.00000000000        6.2913164326941322E-004
   235075.00000000000        6.3201287363637802E-004
   243715.00000000000        6.3446704708633233E-004
   252355.00000000000        6.3655471202486670E-004
   260995.00000000000        6.3832840788953862E-004
   269635.00000000000        6.3983361729781424E-004
   278275.00000000000        6.4110961717067779E-004
   286915.00000000000        6.4219025035617367E-004
   295555.00000000000        6.4310464254470302E-004
   304195.00000000000        6.4387772544964366E-004
   312835.00000000000        6.4453081581683589E-004
   321475.00000000000        6.4508215753960067E-004
   330115.00000000000        6.4554730994730546E-004
   338755.00000000000        6.4593952183130462E-004
   347395.00000000000        6.4627007275536120E-004
   356035.00000000000        6.4654851306055958E-004
   364675.00000000000        6.4678295518273135E-004
   373315.00000000000        6.4698027350359360E-004
   381955.00000000000        6.4714628663609889E-004
   390595.00000000000        6.4728591522357796E-004
   399235.00000000000        6.4740331720019488E-004
   407875.00000000000        6.4750200347424552E-004
   416515.00000000000        6.4758493667497119E-004
   425155.00000000000        6.4765461529148281E-004
   432000.00000000000        6.4770258107547506E-004


==> data/dfmd0_mesh3_H-g.txt <==
   0.0000000000000000        0.0000000000000000     
   100.00000000000000        7.0214963292410115E-008
   110.00000000000000        1.7887829254934970E-007
   120.00000000000000        2.7547572401366918E-007
   130.00000000000000        3.3557647669772012E-007
   140.00000000000000        3.7857358018821702E-007
   150.00000000000000        4.1378948667037188E-007
   160.00000000000000        4.4418324863506817E-007
   170.00000000000000        4.7065248950754757E-007
   180.00000000000000        4.9365918330154107E-007
   190.00000000000000        5.1363788774539190E-007
   200.00000000000000        5.3102047365425134E-007
   210.00000000000000        5.4620553749428272E-007
   220.00000000000000        5.5953830401488103E-007
   230.00000000000000        5.7130731665648929E-007
   240.00000000000000        5.8174929069973111E-007
   250.00000000000000        5.9106124446857075E-007
   260.00000000000000        5.9941261832535675E-007
   270.00000000000000        6.0694658607840166E-007
   280.00000000000000        6.1378096258930467E-007
   290.00000000000000        6.2000998802278287E-007
   300.00000000000000        6.2570773502789237E-007
   310.00000000000000        6.3093226024572499E-007
   320.00000000000000        6.3572955217141083E-007
   330.00000000000000        6.4013678252464526E-007
   340.00000000000000        6.4418467319313569E-007
   350.00000000000000        6.4789912734971797E-007
   360.00000000000000        6.5130271578511464E-007
   370.00000000000000        6.5441620988307067E-007
   380.00000000000000        6.5725955245834675E-007
   390.00000000000000        6.5985209762560795E-007
   400.00000000000000        6.6221252169968922E-007
   410.00000000000000        6.6435869649572946E-007
   420.00000000000000        6.6630760583476223E-007
   430.00000000000000        6.6807530185036823E-007
   440.00000000000000        6.6967688634039790E-007
   450.00000000000000        6.7112650752520694E-007
   460.00000000000000        6.7243736759370343E-007
   470.00000000000000        6.7408777390271651E-007
   480.00000000000000        6.7661532639727573E-007
   500.00000000000000        6.8775258472205530E-007
   510.00000000000000        6.9881544937635751E-007
   530.00000000000000        7.2830590729273947E-007
   570.00000000000000        7.9804234094519103E-007
   650.00000000000000        9.0868089387598910E-007
   810.00000000000000        1.0097726221586917E-006
   1130.0000000000000        1.0615626550762938E-006
   1770.0000000000000        1.0767935118105414E-006
   3050.0000000000000        1.0843027424718710E-006
   5610.0000000000000        1.0985036475721563E-006
   10730.000000000000        1.1441061436678716E-006
   18730.000000000000        1.3203799386100543E-006
   26730.000000000000        1.5371839794326228E-006
   34730.000000000000        1.7663621157968171E-006
   42730.000000000000        2.0061141022247736E-006
   50730.000000000000        2.2733232174108539E-006
   58730.000000000000        2.6038669842911102E-006
   66730.000000000000        3.1000999310281004E-006
   74730.000000000000        3.7407250209615765E-006
   82730.000000000000        4.5881666055000436E-006
   90730.000000000000        5.7241691612825579E-006
   98730.000000000000        7.2304087300419963E-006
   106730.00000000000        9.1972588968152955E-006
   114730.00000000000        1.1687558921927646E-005
   122730.00000000000        1.4694586078761035E-005
   130730.00000000000        1.8185896080160583E-005
   138730.00000000000        2.2205256302839163E-005
   146730.00000000000        2.6782753213003621E-005
   154730.00000000000        3.1859649029435198E-005
   162730.00000000000        3.7382833028578276E-005
   170730.00000000000        4.3314383418684415E-005
   178730.00000000000        4.9312286864967251E-005
   186730.00000000000        5.5109424476932570E-005
   194730.00000000000        6.0644049498066125E-005
   202730.00000000000        6.5886344727435209E-005
   210730.00000000000        7.0817298894313742E-005
   218730.00000000000        7.5422328029805911E-005
   226730.00000000000        7.9707988346906095E-005
   234730.00000000000        8.3680219560848708E-005
   242730.00000000000        8.7363426926967760E-005
   250730.00000000000        9.0765708771168522E-005
   258730.00000000000        9.3894374042112136E-005
   266730.00000000000        9.6761878213744677E-005
   274730.00000000000        9.9379513920200800E-005
   282730.00000000000        1.0175834815564404E-004
   290730.00000000000        1.0391183690683327E-004
   298730.00000000000        1.0585842847665814E-004
   300500.00000000000        1.0627983795078203E-004


==> data/dfmd0_mesh3_S.txt <==
   0.0000000000000000        6.7467636111293722E-005
  0.10000000000000001        9.9569706204399085E-005
  0.30000000000000004        1.4295155333896893E-004
  0.70000000000000007        1.7027490426904136E-004
   1.5000000000000000        1.8441254725224321E-004
   3.1000000000000001        1.8459257403367034E-004
   6.3000000000000007        1.7234973302679207E-004
   11.300000000000001        1.5677281783833211E-004
   16.300000000000001        1.4611216683065248E-004
   21.300000000000001        1.3888535663844105E-004
   26.300000000000001        1.3391653200128285E-004
   31.300000000000001        1.3045140460272477E-004
   36.299999999999997        1.2800918896091907E-004
   41.299999999999997        1.2627516978656579E-004
   46.299999999999997        1.2503771468898393E-004
   51.299999999999997        1.2415151253434469E-004
   56.299999999999997        1.2351529029512977E-004
   61.299999999999997        1.2305772818895682E-004
   66.299999999999997        1.2272823557288792E-004
   71.299999999999997        1.2249074374713837E-004
   76.299999999999997        1.2231944507247938E-004
   81.299999999999997        1.2219582622476901E-004
   86.299999999999997        1.2210658155537794E-004
   91.299999999999997        1.2204213489439269E-004
   96.299999999999997        1.2199558698838993E-004
   100.00000000000000        1.2196876964563159E-004
   100.09999999999999        1.2197991552881718E-004
   100.30000000000000        1.2202935909187392E-004
   100.70000000000000        1.2219634345594877E-004
   101.50000000000000        1.2262759907607406E-004
   103.09999999999999        1.2370365509808447E-004
   106.30000000000000        1.2701177648063089E-004
   111.30000000000000        1.3391923102829819E-004
   116.30000000000000        1.4109113096822052E-004
   121.30000000000000        1.4756334646622580E-004
   126.30000000000000        1.5295456889980082E-004
   131.30000000000001        1.5724056163453392E-004
   136.30000000000001        1.6057549132454229E-004
   141.30000000000001        1.6309591772292568E-004
   146.30000000000001        1.6497613146499368E-004
   151.30000000000001        1.6636649119948759E-004
   156.30000000000001        1.6738847593059623E-004
   161.30000000000001        1.6813659079427390E-004
   166.30000000000001        1.6868265886285823E-004
   171.30000000000001        1.6908044980596879E-004
   176.30000000000001        1.6936981884550610E-004
   181.30000000000001        1.6958010955596967E-004
   186.30000000000001        1.6973282693553233E-004
   191.30000000000001        1.6984368102472168E-004
   196.30000000000001        1.6992412275822601E-004
   200.00000000000000        1.6997063063170070E-004
   205.00000000000000        1.7001574717058010E-004
   215.00000000000000        1.7006718429827096E-004
   235.00000000000000        1.7010830692345451E-004
   275.00000000000000        1.7012924070212336E-004
   355.00000000000000        1.7013618449471289E-004
   515.00000000000000        1.7013891034710175E-004
   835.00000000000000        1.7014123613397387E-004
   1475.0000000000000        1.7014260744155525E-004
   2755.0000000000000        1.7013819742869472E-004
   5315.0000000000000        1.7015316802487671E-004
   10435.000000000000        1.7041156128818399E-004
   19075.000000000000        1.7147621275081203E-004
   27715.000000000000        1.7367377600096710E-004
   36355.000000000000        1.7893747318728980E-004
   44995.000000000000        2.0614993188905213E-004
   53635.000000000000        2.7580633520487077E-004
   62275.000000000000        3.3191601403137700E-004
   70915.000000000000        3.7801077531178376E-004
   79555.000000000000        4.1688448472343041E-004
   88195.000000000000        4.5109725803269256E-004
   96835.000000000000        4.8660395565873526E-004
   105475.00000000000        5.1808589435727633E-004
   114115.00000000000        5.4448312795039562E-004
   122755.00000000000        5.6680326511832036E-004
   131395.00000000000        5.8579005752712118E-004
   140035.00000000000        6.0201578032832714E-004
   148675.00000000000        6.1592691944106250E-004
   157315.00000000000        6.2787777879368904E-004
   165955.00000000000        6.3815401127011650E-004
   174595.00000000000        6.4699184187026835E-004
   183235.00000000000        6.5458863820202443E-004
   191875.00000000000        6.6111330991273226E-004
   200515.00000000000        6.6671020626186874E-004
   209155.00000000000        6.7150517302473839E-004
   217795.00000000000        6.7560725272995019E-004
   226435.00000000000        6.7911129572616235E-004
   235075.00000000000        6.8210024709193648E-004
   243715.00000000000        6.8464643841123496E-004
   252355.00000000000        6.8681268992407249E-004
   260995.00000000000        6.8865335329296434E-004
   269635.00000000000        6.9021559843156699E-004
   278275.00000000000        6.9154015485528965E-004
   286915.00000000000        6.9266211306107930E-004
   295555.00000000000        6.9361162733328971E-004
   304195.00000000000        6.9441455961417441E-004
   312835.00000000000        6.9509331170614086E-004
   321475.00000000000        6.9566654875864980E-004
   330115.00000000000        6.9615032691806595E-004
   338755.00000000000        6.9655838457192195E-004
   347395.00000000000        6.9690240333162515E-004
   356035.00000000000        6.9719231776497071E-004
   364675.00000000000        6.9743653681558467E-004
   373315.00000000000        6.9764217731901673E-004
   381955.00000000000        6.9781527546526091E-004
   390595.00000000000        6.9796093676437491E-004
   399235.00000000000        6.9808347622203571E-004
   407875.00000000000        6.9818653822054360E-004
   416515.00000000000        6.9827319882947341E-004
   425155.00000000000        6.9834605297259102E-004
   432000.00000000000        6.9839623025053782E-004


==> data/dphim_mesh3-g.txt <==
   0.0000000000000000        0.0000000000000000     
   100.00000000000000       -1.1801419052621942E-003
   110.00000000000000       -1.0705974788137451E-003
   120.00000000000000       -1.0213556824215098E-003
   130.00000000000000       -9.8476563833452269E-004
   140.00000000000000       -9.5405760635020043E-004
   150.00000000000000       -9.2709578985564201E-004
   160.00000000000000       -9.0291316405560762E-004
   170.00000000000000       -8.8092326959721134E-004
   180.00000000000000       -8.6070055153819602E-004
   190.00000000000000       -8.4192816554667926E-004
   200.00000000000000       -8.2436851582379234E-004
   210.00000000000000       -8.0783939577791508E-004
   220.00000000000000       -7.9219926395993068E-004
   230.00000000000000       -7.7734073687635297E-004
   240.00000000000000       -7.6318875629241556E-004
   250.00000000000000       -7.4970014789857431E-004
   260.00000000000000       -7.3686129528544031E-004
   270.00000000000000       -7.2467869887599123E-004
   280.00000000000000       -7.1316529215645352E-004
   290.00000000000000       -7.0233018321222418E-004
   300.00000000000000       -6.9217401687582392E-004
   310.00000000000000       -6.8268816770716834E-004
   320.00000000000000       -6.7385611309492277E-004
   330.00000000000000       -6.6565588589528879E-004
   340.00000000000000       -6.5806260134207428E-004
   350.00000000000000       -6.5104982547789514E-004
   360.00000000000000       -6.4458948674281369E-004
   370.00000000000000       -6.3865134423260472E-004
   380.00000000000000       -6.3320291560461928E-004
   390.00000000000000       -6.2821020291495278E-004
   400.00000000000000       -6.2363874471241254E-004
   410.00000000000000       -6.1945450982606176E-004
   420.00000000000000       -6.1562470114212564E-004
   430.00000000000000       -6.1211819747067353E-004
   440.00000000000000       -6.0890578531563877E-004
   450.00000000000000       -6.0596035410254157E-004
   460.00000000000000       -6.0325689735754584E-004
   470.00000000000000       -6.0077244000214525E-004
   480.00000000000000       -5.9848604126763738E-004
   500.00000000000000       -5.9456249936098993E-004
   510.00000000000000       -5.9218948847944430E-004
   530.00000000000000       -5.8844787786505037E-004
   570.00000000000000       -5.8271824765920854E-004
   650.00000000000000       -5.7444769776399118E-004
   810.00000000000000       -5.6227214743853615E-004
   1130.0000000000000       -5.4192519336582201E-004
   1770.0000000000000       -5.0422738783861831E-004
   3050.0000000000000       -4.3229436267402943E-004
   5610.0000000000000       -2.9788790810725274E-004
   10730.000000000000       -5.8166570827411501E-005
   18730.000000000000        2.3916725493053348E-004
   26730.000000000000        4.5771114053197448E-004
   34730.000000000000        6.5833617530819399E-004
   42730.000000000000        8.4330051755565627E-004
   50730.000000000000        1.0128071522361171E-003
   58730.000000000000        1.1671780334272797E-003
   66730.000000000000        1.3068538737014135E-003
   74730.000000000000        1.4324710544789954E-003
   82730.000000000000        1.5445368789279712E-003
   90730.000000000000        1.6428735059206834E-003
   98730.000000000000        1.7119148619952618E-003
   106730.00000000000        1.7643829131824829E-003
   114730.00000000000        1.8074735258730157E-003
   122730.00000000000        1.8429501485320299E-003
   130730.00000000000        1.8711212566856206E-003
   138730.00000000000        1.8939728223041352E-003
   146730.00000000000        1.9135145691720479E-003
   154730.00000000000        1.9302008099533752E-003
   162730.00000000000        1.9444442218405356E-003
   170730.00000000000        1.9565896274688355E-003
   178730.00000000000        1.9669435643140942E-003
   186730.00000000000        1.9757687816558678E-003
   194730.00000000000        1.9832845005732236E-003
   202730.00000000000        1.9896925904537566E-003
   210730.00000000000        1.9951738841229860E-003
   218730.00000000000        1.9998420106044634E-003
   226730.00000000000        2.0038128399860189E-003
   234730.00000000000        2.0071908853075415E-003
   242730.00000000000        2.0100654077130631E-003
   250730.00000000000        2.0125086685610083E-003
   258730.00000000000        2.0145851276712201E-003
   266730.00000000000        2.0163510668462503E-003
   274730.00000000000        2.0178526160302690E-003
   282730.00000000000        2.0191286614089365E-003
   290730.00000000000        2.0202135929223153E-003
   298730.00000000000        2.0211359972807652E-003
   300500.00000000000        2.0213324201662219E-003


==> data/dphim_mesh3.txt <==
   0.0000000000000000        0.0000000000000000     
  0.10000000000000001       -9.3450049700752325E-004
  0.30000000000000004       -9.4910877305426355E-004
  0.70000000000000007       -9.6472662977631352E-004
   1.5000000000000000       -9.8338741457357215E-004
   3.1000000000000001       -1.0072983304848515E-003
   6.3000000000000007       -1.0393523511544045E-003
   11.300000000000001       -1.0732697945989300E-003
   16.300000000000001       -1.0973622704596453E-003
   21.300000000000001       -1.1146985384583030E-003
   26.300000000000001       -1.1272197309443455E-003
   31.300000000000001       -1.1362725590009781E-003
   36.299999999999997       -1.1428194236316747E-003
   41.299999999999997       -1.1475542151642704E-003
   46.299999999999997       -1.1509784533751677E-003
   51.299999999999997       -1.1534548510168385E-003
   56.299999999999997       -1.1552457568839158E-003
   61.299999999999997       -1.1565409184184638E-003
   66.299999999999997       -1.1574775648198754E-003
   71.299999999999997       -1.1581549385877854E-003
   76.299999999999997       -1.1586448093892088E-003
   81.299999999999997       -1.1589990786770032E-003
   86.299999999999997       -1.1592552802017209E-003
   91.299999999999997       -1.1594405577076972E-003
   96.299999999999997       -1.1595745413334191E-003
   100.00000000000000       -1.1596517996141642E-003
   100.09999999999999       -1.1330503265290226E-003
   100.30000000000000       -1.1120621680091314E-003
   100.70000000000000       -1.0878277284721849E-003
   101.50000000000000       -1.0570788585856361E-003
   103.09999999999999       -1.0155171362769000E-003
   106.30000000000000       -9.5832864759781700E-004
   111.30000000000000       -8.9694953526550658E-004
   116.30000000000000       -8.5325161782695558E-004
   121.30000000000000       -8.2198365573424303E-004
   126.30000000000000       -7.9947762229637398E-004
   131.30000000000001       -7.8323748542288851E-004
   136.30000000000001       -7.7150408117759861E-004
   141.30000000000001       -7.6301657466221195E-004
   146.30000000000001       -7.5687375626576348E-004
   151.30000000000001       -7.5242650178178327E-004
   156.30000000000001       -7.4920625712890376E-004
   161.30000000000001       -7.4687434716808054E-004
   166.30000000000001       -7.4518576149443239E-004
   171.30000000000001       -7.4396315136407432E-004
   176.30000000000001       -7.4307809802012792E-004
   181.30000000000001       -7.4243759184244862E-004
   186.30000000000001       -7.4197425882632784E-004
   191.30000000000001       -7.4163929047785238E-004
   196.30000000000001       -7.4139732580968953E-004
   200.00000000000000       -7.4125801826155358E-004
   205.00000000000000       -7.4081812982032536E-004
   215.00000000000000       -7.4029973741146504E-004
   235.00000000000000       -7.3972393044116624E-004
   275.00000000000000       -7.3905604055179985E-004
   355.00000000000000       -7.3817423794503290E-004
   515.00000000000000       -7.3688662232979096E-004
   835.00000000000000       -7.3490243561333268E-004
   1475.0000000000000       -7.3169675354881059E-004
   2755.0000000000000       -7.2619711403668075E-004
   5315.0000000000000       -7.1595617765679576E-004
   10435.000000000000       -6.9489207468423353E-004
   19075.000000000000       -6.5638526074857095E-004
   27715.000000000000       -6.1557395782535496E-004
   36355.000000000000       -5.7336799739890476E-004
   44995.000000000000       -5.3159847588080122E-004
   53635.000000000000       -4.9439913069632135E-004
   62275.000000000000       -4.5687025838750395E-004
   70915.000000000000       -4.1922523170048742E-004
   79555.000000000000       -3.8219231592487302E-004
   88195.000000000000       -3.4638213373294757E-004
   96835.000000000000       -3.1229967592347196E-004
   105475.00000000000       -2.8075689781109636E-004
   114115.00000000000       -2.5144830218454262E-004
   122755.00000000000       -2.2435847031279654E-004
   131395.00000000000       -1.9960029100679622E-004
   140035.00000000000       -1.7718437264654940E-004
   148675.00000000000       -1.5705620375491836E-004
   157315.00000000000       -1.3911980586409078E-004
   165955.00000000000       -1.2324314560399618E-004
   174595.00000000000       -1.0927588367182217E-004
   183235.00000000000       -9.7053309713740488E-005
   191875.00000000000       -8.6412724079609760E-005
   200515.00000000000       -7.7189936718985441E-005
   209155.00000000000       -6.9229187718011787E-005
   217795.00000000000       -6.2383256715509150E-005
   226435.00000000000       -5.6515392162920230E-005
   235075.00000000000       -5.1500683656696689E-005
   243715.00000000000       -4.7227271290362083E-005
   252355.00000000000       -4.3594571972616070E-005
   260995.00000000000       -4.0513421418059137E-005
   269635.00000000000       -3.7905351212147442E-005
   278275.00000000000       -3.5701742339550036E-005
   286915.00000000000       -3.3842927018856717E-005
   295555.00000000000       -3.2277137557712443E-005
   304195.00000000000       -3.0959939766594946E-005
   312835.00000000000       -2.9853275187452510E-005
   321475.00000000000       -2.8924485834941338E-005
   330115.00000000000       -2.8145725503997410E-005
   338755.00000000000       -2.7493315300358701E-005
   347395.00000000000       -2.6947089146883707E-005
   356035.00000000000       -2.6490132160467139E-005
   364675.00000000000       -2.6108087172599381E-005
   373315.00000000000       -2.5788839812107556E-005
   381955.00000000000       -2.5522189787408056E-005
   390595.00000000000       -2.5299559971714292E-005
   399235.00000000000       -2.5113747214172699E-005
   407875.00000000000       -2.4958708724626133E-005
   416515.00000000000       -2.4829380146917934E-005
   425155.00000000000       -2.4721520733433922E-005
   432000.00000000000       -2.4647718222803316E-005


==> data/dphim_mesh3_H-g.txt <==
   0.0000000000000000        0.0000000000000000     
   100.00000000000000       -1.1801419052621942E-003
   110.00000000000000       -1.0705974788137451E-003
   120.00000000000000       -1.0213556824215098E-003
   130.00000000000000       -9.8476563833452269E-004
   140.00000000000000       -9.5405760635020043E-004
   150.00000000000000       -9.2709578985564201E-004
   160.00000000000000       -9.0291316405560762E-004
   170.00000000000000       -8.8092326959721134E-004
   180.00000000000000       -8.6070055153819602E-004
   190.00000000000000       -8.4192816554667926E-004
   200.00000000000000       -8.2436851582379234E-004
   210.00000000000000       -8.0783939577791508E-004
   220.00000000000000       -7.9219926395993068E-004
   230.00000000000000       -7.7734073687635297E-004
   240.00000000000000       -7.6318875629241556E-004
   250.00000000000000       -7.4970014789857431E-004
   260.00000000000000       -7.3686129528544031E-004
   270.00000000000000       -7.2467869887599123E-004
   280.00000000000000       -7.1316529215645352E-004
   290.00000000000000       -7.0233018321222418E-004
   300.00000000000000       -6.9217401687582392E-004
   310.00000000000000       -6.8268816770716834E-004
   320.00000000000000       -6.7385611309492277E-004
   330.00000000000000       -6.6565588589528879E-004
   340.00000000000000       -6.5806260134207428E-004
   350.00000000000000       -6.5104982547789514E-004
   360.00000000000000       -6.4458948674281369E-004
   370.00000000000000       -6.3865134423260472E-004
   380.00000000000000       -6.3320291560461928E-004
   390.00000000000000       -6.2821020291495278E-004
   400.00000000000000       -6.2363874471241254E-004
   410.00000000000000       -6.1945450982606176E-004
   420.00000000000000       -6.1562470114212564E-004
   430.00000000000000       -6.1211819747067353E-004
   440.00000000000000       -6.0890578531563877E-004
   450.00000000000000       -6.0596035410254157E-004
   460.00000000000000       -6.0325689735754584E-004
   470.00000000000000       -6.0077244000214525E-004
   480.00000000000000       -5.9848604126763738E-004
   500.00000000000000       -5.9456249936098993E-004
   510.00000000000000       -5.9218948847944430E-004
   530.00000000000000       -5.8844787786505037E-004
   570.00000000000000       -5.8271824765920854E-004
   650.00000000000000       -5.7444769776399118E-004
   810.00000000000000       -5.6227214743853615E-004
   1130.0000000000000       -5.4192519336582201E-004
   1770.0000000000000       -5.0422738783861831E-004
   3050.0000000000000       -4.3229436267402943E-004
   5610.0000000000000       -2.9788790810725274E-004
   10730.000000000000       -5.8166570827411501E-005
   18730.000000000000        2.3916725493053348E-004
   26730.000000000000        4.5771114053197448E-004
   34730.000000000000        6.5833617530819399E-004
   42730.000000000000        8.4330051755565627E-004
   50730.000000000000        1.0128071522361171E-003
   58730.000000000000        1.1671780334272797E-003
   66730.000000000000        1.3068538737014135E-003
   74730.000000000000        1.4324710544789954E-003
   82730.000000000000        1.5445368789279712E-003
   90730.000000000000        1.6428735059206834E-003
   98730.000000000000        1.7119148619952618E-003
   106730.00000000000        1.7643829131824829E-003
   114730.00000000000        1.8074735258730157E-003
   122730.00000000000        1.8429501485320299E-003
   130730.00000000000        1.8711212566856206E-003
   138730.00000000000        1.8939728223041352E-003
   146730.00000000000        1.9135145691720479E-003
   154730.00000000000        1.9302008099533752E-003
   162730.00000000000        1.9444442218405356E-003
   170730.00000000000        1.9565896274688355E-003
   178730.00000000000        1.9669435643140942E-003
   186730.00000000000        1.9757687816558678E-003
   194730.00000000000        1.9832845005732236E-003
   202730.00000000000        1.9896925904537566E-003
   210730.00000000000        1.9951738841229860E-003
   218730.00000000000        1.9998420106044634E-003
   226730.00000000000        2.0038128399860189E-003
   234730.00000000000        2.0071908853075415E-003
   242730.00000000000        2.0100654077130631E-003
   250730.00000000000        2.0125086685610083E-003
   258730.00000000000        2.0145851276712201E-003
   266730.00000000000        2.0163510668462503E-003
   274730.00000000000        2.0178526160302690E-003
   282730.00000000000        2.0191286614089365E-003
   290730.00000000000        2.0202135929223153E-003
   298730.00000000000        2.0211359972807652E-003
   300500.00000000000        2.0213324201662219E-003


==> data/dphim_mesh3_S.txt <==
   0.0000000000000000        0.0000000000000000     
  0.10000000000000001       -9.3450021175084386E-004
  0.30000000000000004       -9.4910844895629287E-004
  0.70000000000000007       -9.6472629655605657E-004
   1.5000000000000000       -9.8338701905759107E-004
   3.1000000000000001       -1.0072977369919578E-003
   6.3000000000000007       -1.0393514052871311E-003
   11.300000000000001       -1.0732684677340620E-003
   16.300000000000001       -1.0973606806635727E-003
   21.300000000000001       -1.1146967646807893E-003
   26.300000000000001       -1.1272178277159373E-003
   31.300000000000001       -1.1362705644933635E-003
   36.299999999999997       -1.1428173647703987E-003
   41.299999999999997       -1.1475521110840270E-003
   46.299999999999997       -1.1509763176732746E-003
   51.299999999999997       -1.1534526934355027E-003
   56.299999999999997       -1.1552435843907582E-003
   61.299999999999997       -1.1565387359335766E-003
   66.299999999999997       -1.1574753758505918E-003
   71.299999999999997       -1.1581527457157903E-003
   76.299999999999997       -1.1586426143619932E-003
   81.299999999999997       -1.1589968827752095E-003
   86.299999999999997       -1.1592530843598792E-003
   91.299999999999997       -1.1594383625299076E-003
   96.299999999999997       -1.1595723472621056E-003
   100.00000000000000       -1.1596496064757156E-003
   100.09999999999999       -1.1330480384869057E-003
   100.30000000000000       -1.1120596887054246E-003
   100.70000000000000       -1.0878249285599384E-003
   101.50000000000000       -1.0570755282350575E-003
   103.09999999999999       -1.0155128910784017E-003
   106.30000000000000       -9.5832277829735468E-004
   111.30000000000000       -8.9694126507403049E-004
   116.30000000000000       -8.5324080595181040E-004
   121.30000000000000       -8.2197026520264282E-004
   126.30000000000000       -7.9946157342164481E-004
   131.30000000000001       -7.8321870291317430E-004
   136.30000000000001       -7.7148250971117993E-004
   141.30000000000001       -7.6299217111386319E-004
   146.30000000000001       -7.5684648750601324E-004
   151.30000000000001       -7.5239634249602005E-004
   156.30000000000001       -7.4917318843972791E-004
   161.30000000000001       -7.4683835486533123E-004
   166.30000000000001       -7.4514683503737467E-004
   171.30000000000001       -7.4392128282294023E-004
   176.30000000000001       -7.4303328160219007E-004
   181.30000000000001       -7.4238982308030832E-004
   186.30000000000001       -7.4192353440707959E-004
   191.30000000000001       -7.4158560784298722E-004
   196.30000000000001       -7.4134068295594879E-004
   200.00000000000000       -7.4119918393719675E-004
   205.00000000000000       -7.4075917794610979E-004
   215.00000000000000       -7.4023779570400738E-004
   235.00000000000000       -7.3965282594887216E-004
   275.00000000000000       -7.3896457697578133E-004
   355.00000000000000       -7.3804032226024163E-004
   515.00000000000000       -7.3666499579586042E-004
   835.00000000000000       -7.3450165625141284E-004
   1475.0000000000000       -7.3093265333112889E-004
   2755.0000000000000       -7.2470273745878222E-004
   5315.0000000000000       -7.1301943532622869E-004
   10435.000000000000       -6.8905607282621073E-004
   19075.000000000000       -6.4577517258759820E-004
   27715.000000000000       -6.0038901430164993E-004
   36355.000000000000       -5.5392970963533128E-004
   44995.000000000000       -5.0921944953777332E-004
   53635.000000000000       -4.6921864462423635E-004
   62275.000000000000       -4.2841515905778227E-004
   70915.000000000000       -3.8770774117513618E-004
   79555.000000000000       -3.4786537655415173E-004
   88195.000000000000       -3.0956644246432630E-004
   96835.000000000000       -2.7386895142200718E-004
   105475.00000000000       -2.4047433079557590E-004
   114115.00000000000       -2.0936734963061809E-004
   122755.00000000000       -1.8072773297336808E-004
   131395.00000000000       -1.5462576279254292E-004
   140035.00000000000       -1.3105397208945657E-004
   148675.00000000000       -1.0993937350614602E-004
   157315.00000000000       -9.1161017381491405E-005
   165955.00000000000       -7.4571050883986967E-005
   174595.00000000000       -5.9999497429297222E-005
   183235.00000000000       -4.7269942158589817E-005
   191875.00000000000       -3.6201111510425488E-005
   200515.00000000000       -2.6619234727021102E-005
   209155.00000000000       -1.8355439975470400E-005
   217795.00000000000       -1.1253993301707510E-005
   226435.00000000000       -5.1718297501557320E-006
   235075.00000000000        2.2179470898775477E-008
   243715.00000000000        4.4463272565187228E-006
   252355.00000000000        8.2058409725527248E-006
   260995.00000000000        1.1393290263311817E-005
   269635.00000000000        1.4090413165968041E-005
   278275.00000000000        1.6368582516357311E-005
   286915.00000000000        1.8289785770064793E-005
   295555.00000000000        1.9907610473574033E-005
   304195.00000000000        2.1268188000050925E-005
   312835.00000000000        2.2411052587600899E-005
   321475.00000000000        2.3370052598115088E-005
   330115.00000000000        2.4174020241268801E-005
   338755.00000000000        2.4847455297183352E-005
   347395.00000000000        2.5411133081215675E-005
   356035.00000000000        2.5882679464683811E-005
   364675.00000000000        2.6276923603130165E-005
   373315.00000000000        2.6606341222701335E-005
   381955.00000000000        2.6881471324041728E-005
   390595.00000000000        2.7111173713928460E-005
   399235.00000000000        2.7302887231489548E-005
   407875.00000000000        2.7462851037995950E-005
   416515.00000000000        2.7596293004916728E-005
   425155.00000000000        2.7707589778380726E-005
   432000.00000000000        2.7783749573795369E-005


==> data/resNK.txt <==
           1   14.823724391673537     
           3   1.4765115360742780     
           5  0.46127072168734740     
           8   1.8200009382847420E-002
          14   2.6430659738919598E-008
          19   2.4351873624381608E-011
          22   9.2326129345991081E-012

          23  0.13427758092614928     
          25   3.7945705738255800E-002
          27   6.8113468893214821E-003
          30   1.0128008214962846E-004
          36   2.3481460579318248E-010
          39   3.3032088458192492E-012

          40  0.11931280048312379     
          42   1.7174737339420341E-002
          44   2.2636778323790450E-003
          47   1.8898511755691302E-005
          52   2.4499604749464877E-010
          54   8.1098774684625278E-012

          55  0.11560239776964230     
          57   7.3482145427906142E-003
          59   8.9584596884318074E-004
          61   1.1380234195754577E-004
          67   9.0354101572189302E-011
          70   2.7184021317246719E-013

          71  0.13299544276671910     
          73   4.7368130466801323E-003
          75   2.1406042073442516E-004
          77   1.5306581645441750E-005
          82   2.9901356824675062E-012

          83  0.19692031259274367     
          85   5.6806553255456440E-003
          87   3.5288052231678192E-004
          89   1.9169195101364601E-005
          94   1.4822326103279028E-012

          95  0.26036818397121109     
          97   5.2351243727390443E-003
          99   2.3089822015883016E-004
         101   8.3581427927683003E-006
         106   5.9758174995966841E-012

         107  0.24986001708168615     
         109   4.3601048277829854E-003
         111   1.9294115772950293E-004
         113   6.6293831645101882E-006
         118   5.1384806654100942E-012

         119  0.23889205127393615     
         121   3.6837802051042298E-003
         123   1.6826469651369402E-004
         125   5.6755407711606905E-006
         130   5.5416590142041757E-012

         131  0.22561084227999118     
         133   3.1656086414388520E-003
         135   1.4074985398031153E-004
         137   4.8181785506091609E-006
         142   4.4204522042077598E-012

         143  0.20918285470334116     
         145   2.7381973512749032E-003
         147   1.2514557914593792E-004
         149   4.3591331932237344E-006
         154   5.7988708687886253E-012

         155  0.18938383617571844     
         157   2.3584755057747520E-003
         159   1.1027099343541810E-004
         161   3.9090432940869046E-006
         166   6.2923818748053219E-012

         167  0.16666094402631340     
         169   2.0017199815888548E-003
         171   9.8492533760970852E-005
         173   3.5177847664934895E-006
         178   5.0973021982826985E-012

         179  0.14216134447453488     
         181   1.6636047094025655E-003
         183   8.3142125730826152E-005
         185   3.0097606241214987E-006
         190   5.3751408447623050E-012

         191  0.11750559573542800     
         193   1.3490292136967342E-003
         195   6.8282600360039292E-005
         197   2.4996674928986471E-006
         202   6.0558379163867074E-012

         203   9.4329966516329397E-002
         205   1.0676323740360333E-003
         207   5.4566643836398961E-005
         209   2.0162538650501095E-006
         214   6.6141759528635382E-012

         215   7.3846207873947745E-002
         217   8.2684202560794940E-004
         219   4.2629804465609580E-005
         221   1.5870706561611403E-006
         226   6.0774803883551730E-012

         227   5.6647596804283488E-002
         229   6.2919795508918164E-004
         231   3.1964712469265023E-005
         233   1.2014974895517212E-006
         238   6.5060548035951168E-012

         239   4.2777535340645628E-002
         241   4.7216002712332616E-004
         243   2.4045384222757774E-005
         245   9.0875308714456942E-007
         249   8.1237928896533233E-012

         250   3.1925706773451593E-002
         252   3.5055834785486975E-004
         254   1.8401118941046694E-005
         256   6.9572018244078558E-007
         260   6.0979429764953748E-012

         261   2.3621558838969967E-002
         263   2.5844275560301722E-004
         265   1.3299621443113731E-005
         267   5.0614826466848197E-007
         271   5.8812396701517562E-012

         272   1.7367757348474764E-002
         274   1.8950264254125122E-004
         276   9.7004205361294388E-006
         278   3.7068868222775120E-007
         282   6.5379914858959128E-012

         283   1.2711637681158168E-002
         285   1.3834257577080905E-004
         287   7.3051653366683035E-006
         289   2.7875848007078367E-007
         293   5.8678155553257383E-012

         294   9.2732422854214635E-003
         296   1.0076981852737618E-004
         298   5.3237398627136586E-006
         300   2.0360731871530060E-007
         304   6.7425958894598344E-012

         305   5.3812962366726743E-003
         307   7.2687866882095706E-005
         309   4.4015946838486167E-006
         311   1.9019420747915950E-007
         315   8.4710138709366874E-012

         316   4.9805575335563503     
         318  0.11682433434413435     
         320   4.7648716668747286E-003
         322   2.8277881134996922E-004
         328   5.5266115528020920E-010
         332   2.0075875615816431E-012

         333  0.56703913976696041     
         335   1.1536064365846605E-002
         337   5.5262799787202327E-004
         339   3.2152722612497759E-005
         344   3.4482593731157320E-010
         347   8.9135448070081350E-012

         348  0.38448448105766286     
         350   7.3952747374305822E-003
         352   3.8291375695139254E-004
         354   1.9967742431140885E-005
         360   3.0896281262135937E-011
         362   2.5440774838007542E-012

         363  0.32427964039396645     
         365   6.8529307654301517E-003
         367   3.2728462599406648E-004
         369   1.6507570924673416E-005
         374   3.7407210972533955E-011
         376   3.8019446702463955E-012

         377  0.32164807871448853     
         379   6.7526797283933284E-003
         381   2.5833962092364508E-004
         383   1.2074206426771918E-005
         388   4.3178570728073678E-012

         389  0.33612641227444956     
         391   5.6379599972047082E-003
         393   1.5901085232249048E-004
         395   4.9053192712488562E-006
         400   5.6987557940903489E-012

         401  0.26813428697793101     
         403   3.3636589258880744E-003
         405   8.7484535190570807E-005
         407   2.7718500290485091E-006
         412   9.4741522130321482E-013

         413  0.15135340746136228     
         415   1.8053396484021705E-003
         417   5.9221138019138694E-005
         419   2.1926586621428466E-006
         423   5.5446857178660477E-012

         424   9.4969836725728632E-002
         426   1.0789643026636007E-003
         428   3.8236016624297450E-005
         430   1.3342781009300604E-006
         434   3.1685558453214309E-012

         435   6.3003296994098804E-002
         437   6.6620093024654997E-004
         439   2.8046143672115849E-005
         441   1.0185441197672561E-006
         445   2.9186060549448667E-012

         446   4.3136055569236553E-002
         448   4.6437916763968860E-004
         450   1.8608340123635852E-005
         452   6.2917645782735043E-007
         456   2.8916038088267325E-012

         457   3.0096512740703671E-002
         459   3.0732197692001341E-004
         461   1.6375136113355164E-005
         463   6.1731268447757058E-007
         467   1.2847615697134442E-012

         468   2.1250011744074138E-002
         470   2.2193592860460023E-004
         472   1.0534320226168911E-005
         474   3.9275252760216745E-007
         478   1.2060074437623986E-012

         479   1.5121139995890898E-002
         481   1.5850383533059007E-004
         483   8.4076528947475104E-006
         485   3.1019026908396291E-007
         489   8.4439478301356515E-013

         490   1.0816764289598468E-002
         492   1.1659346887498624E-004
         494   5.2125302534707301E-006
         496   1.9470408195188964E-007
         500   8.3705262372375498E-013

         501   7.7659159691304391E-003
         503   8.5959368508429861E-005
         505   3.5186385753947889E-006
         507   1.3095968568878893E-007
         511   6.5568458135119362E-013

         512   5.5898581533756399E-003
         514   6.1323082478518748E-005
         516   2.7008400949632615E-006
         518   1.0103916699677687E-007
         522   4.0485617560207885E-013

         523   4.0308879248906609E-003
         525   4.5822065732912361E-005
         527   1.7642939398141720E-006
         529   6.4849885511214064E-008
         533   3.1809226436473349E-013

         534   2.9105115666133627E-003
         536   3.1817758881862153E-005
         538   1.6498019151573649E-006
         540   5.9330594151538039E-008
         544   2.2789899723689737E-013

         545   2.1035348915136652E-003
         547   2.3338743527956935E-005
         549   1.0467099250361552E-006
         551   3.8850686607935975E-008
         555   2.8552935388122961E-013

         556   1.5213566898530360E-003
         558   1.7541410089564818E-005
         560   6.6401635366515352E-007
         562   2.4431919784522628E-008
         566   3.0739397508094954E-013

         567   1.1008676894313167E-003
         569   1.2698477862376255E-005
         571   4.8441769238162073E-007
         573   1.7912411759704165E-008
         577   3.4674716620490641E-013

         578   7.9690658571232966E-004
         580   9.2426791801414713E-006
         582   3.4911238710981492E-007
         584   1.2841324188995801E-008
         587   7.0725627976110377E-012

         588   5.7704670274587452E-004
         590   6.7060360170702668E-006
         592   2.5430878809416211E-007
         594   9.3584316112877683E-009
         597   5.1504622850767505E-012

         598   3.3323345137771689E-004
         600   4.7626394932117395E-006
         602   2.1554280581255767E-007
         604   8.8072052090978865E-009
         607   7.6933769854184658E-012

         608   3.1834477165228030E-004
         610   6.9046142677429429E-006
         612   2.3641781372704949E-007
         614   8.7966591802384449E-009
         617   2.6855579866802319E-012

         618   3.6191831135884878E-004
         620   4.4363863955672989E-006
         622   1.0457134501106867E-007
         624   2.1509304037522446E-009
         627   5.9670527360553372E-013

         628   2.8810570341406894E-004
         630   4.6308858390521755E-006
         632   4.1462642364687313E-008
         634   1.0478151612295055E-009
         637   7.3378669187937558E-014

         638   1.4445153394776320E-004
         640   4.9621216635679303E-006
         642   1.0824009516356616E-007
         644   4.1127883583567374E-009
         647   3.3866714605829801E-013

         648   4.6509017911162718E-005
         650   5.8205893587651422E-006
         652   3.0134335865853823E-007
         654   4.7352182032471588E-008
         657   3.6689194046102986E-012

         658   2.4264523904253740E-005
         660   7.4880138476174159E-006
         662   2.9197748382718741E-008
         665   5.2851712789482725E-012

         666   2.9374167615334481E-005
         668   8.1956290758350725E-006
         670   3.4030378617226313E-008
         673   2.9250520575627458E-012

         674   4.1040600040330432E-005
         676   8.7731845051499419E-006
         678   1.8531997751820802E-007
         681   7.1187964084887216E-012

         682   6.0122433263032891E-005
         684   9.3136034807582215E-006
         686   3.9192003019014421E-007
         689   6.9207980252053749E-012

         690   8.9605153543075667E-005
         692   9.9539682112826556E-006
         694   5.4044627612142322E-007
         696   7.5779959485674098E-008
         699   3.4008524830605957E-013

         700   1.2713668221587689E-004
         702   1.0897122057432789E-005
         704   5.0037055024993572E-007
         706   5.2089706421427443E-008
         709   1.8608595485600145E-013

         710   1.4509021531033665E-004
         712   1.2207331927051906E-005
         714   3.1444088634750727E-007
         716   2.9850757242535013E-008
         719   6.5377441086309898E-014

         720   1.0987767264149104E-004
         722   1.3109915498915182E-005
         724   1.1020417854209367E-007
         726   1.4044265886237429E-008
         729   1.1544338585372983E-014

         730   9.3083401634406766E-005
         732   1.2737847005225252E-005
         734   2.4286074737761697E-009
         736   3.3122175821427702E-010
         738   4.6777787613775880E-013

         739   8.4530935921748432E-005
         741   1.1493505298911571E-005
         743   3.3144603476162032E-008
         745   3.4908921140575201E-009
         748   4.6430881099616096E-014

         749   7.9454740280120531E-005
         751   9.7605825620743604E-006
         753   7.7228995612836508E-008
         755   8.7359568509263611E-009
         758   3.2699085493015797E-014

         759   7.5619254328802561E-005
         761   8.8438058447953355E-006
         763   1.0356613100692426E-007
         765   1.1162037980975383E-008
         768   4.1390594043712324E-014

         769   7.2771406784178727E-005
         771   8.0117612335556252E-006
         773   1.3805483776489335E-007
         775   1.3638258343890618E-008
         778   1.5921827844129389E-013

         779   7.0296187452272013E-005
         781   7.2128401337564745E-006
         783   1.5563829974012781E-007
         785   1.4216540003411250E-008
         788   3.1493153518522167E-014

         789   6.7833525197976064E-005
         791   6.5026638681879992E-006
         793   1.5971672087508010E-007
         795   1.3454185983081785E-008
         798   4.3793918380753409E-013

         799   6.5206160566840096E-005
         801   5.8341310942039004E-006
         803   1.5088037576976721E-007
         805   1.1865903816528593E-008
         808   3.2796117638921881E-014

         809   6.2285393191644910E-005
         811   5.1810261999853016E-006
         813   1.3511113756737048E-007
         815   9.8064609011570503E-009
         818   7.0695297418537970E-013

         819   5.8945257168649419E-005
         821   4.7244918576734071E-006
         823   1.1138853733133737E-007
         825   7.9813556760338526E-009
         828   4.5952086899216531E-014

         829   5.5360004501350287E-005
         831   4.3041259875751840E-006
         833   1.0124289736481945E-007
         835   7.0431235567264031E-009
         838   4.3514076371286044E-014

         839   5.1641105713958728E-005
         841   3.8883056617842710E-006
         843   9.2649601301339350E-008
         845   6.2409223795470862E-009
         848   4.1224817023670495E-014

         849   4.7740832020519457E-005
         851   3.4919324495729770E-006
         853   8.3075062741737257E-008
         855   5.4393557364003484E-009
         858   3.7624608028647779E-014

         859   4.3744046489522410E-005
         861   3.1165162530189144E-006
         863   7.3371330936995782E-008
         865   4.6864768292045540E-009
         868   3.3483119105119552E-014

         869   3.9743454887849917E-005
         871   2.7678381422440176E-006
         873   6.3993694717797979E-008
         875   4.0024694814137876E-009
         878   2.9173078327682487E-014

         879   3.5824290571779225E-005
         881   2.4452021462972788E-006
         883   5.5323444817468620E-008
         885   3.3996003915191007E-009
         888   2.5451814554694282E-014

         889   3.2054842294179610E-005
         891   2.1506781942413835E-006
         893   4.7477646612881002E-008
         895   2.8727484666552998E-009
         898   2.1575802126565235E-014

         899   2.8488687986106763E-005
         901   1.8820981898446467E-006
         903   4.0492273699509124E-008
         905   2.4178142122651604E-009
         908   1.8441106483236820E-014

         909   2.5161874010902808E-005
         911   1.6419689096974229E-006
         913   3.4351038270564842E-008
         915   2.0311752117177787E-009
         918   1.5591526324967188E-014

         919   2.2098528411921164E-005
         921   1.4268585553098092E-006
         923   2.9068451851641694E-008
         925   1.7034498041062965E-009
         928   1.3313691399690754E-014

         929   1.9307840878743074E-005
         931   1.2363029282108027E-006
         933   2.4503734510951288E-008
         935   1.4272655899030360E-009
         938   1.1190678269591577E-014

         939   1.6790633668438915E-005
         941   1.0681742631289139E-006
         943   2.0630142777222751E-008
         945   1.1959448113983176E-009
         948   9.3471161480951717E-015

         949   1.4539453831509173E-005
         951   9.2036987019758418E-007
         953   1.7331741904088682E-008
         955   1.0008806624366104E-009
         958   7.8736411810727574E-015

         959   1.2541392084056075E-005
         961   7.9095117571671793E-007
         963   1.4535564233057951E-008
         965   8.3794752148152132E-010
         968   6.5743293604536248E-015

         969   1.0779962777302584E-005
         971   6.7856007161117636E-007
         973   1.2187004828556498E-008
         975   7.0214115491026217E-010
         978   5.6221997911965598E-015

         979   9.2367130692011126E-006
         981   5.8102976958190392E-007
         983   1.0211590639744085E-008
         985   5.8863725919279305E-010
         988   4.6633081394299975E-015

         989   7.8917555549684567E-006
         991   4.9667652714825165E-007
         993   8.5523121536435326E-009
         995   4.9376551969136438E-010
         998   4.0306943160053575E-015

         999   6.7252351417006579E-006
        1001   4.2392882303714036E-007
        1003   7.1606017946661244E-009
        1005   4.1446357939320688E-010
        1008   3.3375893612035469E-015

        1009   5.7178164610872893E-006
        1011   3.6134931338183804E-007
        1013   5.9945768917138225E-009
        1015   3.4815674988364987E-010
        1017   7.5306592355439555E-012

        1018   4.8511352092911118E-006
        1020   3.0763801187517737E-007
        1022   5.0184004260094967E-009
        1024   2.9268879361230889E-010
        1026   6.2401583666111084E-012

        1027   4.1080873573604704E-006
        1029   2.6156233441155035E-007
        1031   4.1994232713970475E-009
        1033   2.4598835796335103E-010
        1035   5.1744794444269208E-012

        1036   3.4729563117224196E-006
        1038   2.2217902344131496E-007
        1040   3.5135900305645061E-009
        1042   2.0699374745866413E-010
        1044   4.3008391110403582E-012

        1045   2.9315950109470624E-006
        1047   1.8861303245323254E-007
        1049   2.9427506442868023E-009
        1051   1.7443792004138786E-010
        1053   3.5863538997790622E-012

        1054   2.4713117711406045E-006
        1056   1.5999454861069130E-007
        1058   2.4655461647116422E-009
        1060   1.4712826666101893E-010
        1062   2.9970234567436627E-012

        1063   2.0807979988532402E-006
        1065   1.3562563806202527E-007
        1067   2.0664172564971244E-009
        1069   1.2419261208428089E-010
        1071   2.4798917938420484E-012

        1072   1.7501257198736325E-006
        1074   1.1489772872756227E-007
        1076   1.7319653224971435E-009
        1078   1.0478734857209979E-010
        1080   2.0397206383954724E-012

        1081   1.4706127986977237E-006
        1083   9.7237347732848288E-008
        1085   1.4508961397509283E-009
        1087   8.8519481241342570E-011
        1089   1.6727989412756638E-012

        1090   1.2346840943133276E-006
        1092   8.2287684620803491E-008
        1094   1.2172101921118120E-009
        1096   7.4877489827946228E-011
        1098   1.3808634058294431E-012

        1099   1.0358646599492490E-006
        1101   6.9606710220018028E-008
        1103   1.0217094000932146E-009
        1105   6.3386520546287261E-011
        1107   1.1442051500880465E-012

        1108   8.6850369879702348E-007
        1110   5.8855184831426530E-008
        1112   8.5795327664279148E-010
        1114   5.3690973192239899E-011
        1116   9.5226014049182009E-013

        1117   7.2777400055015707E-007
        1119   4.9745175404969734E-008
        1121   7.2071710682715119E-010
        1123   4.5502357976389870E-011
        1125   7.9543648448768567E-013

        1126   6.0955059192569486E-007
        1128   4.2030284287665701E-008
        1130   6.0565501387366557E-010
        1132   3.8580754827229183E-011
        1134   6.6658490026551556E-013

        1135   5.1031731666569901E-007
        1137   3.5500099176948824E-008
        1139   5.0914071154629113E-010
        1141   3.2725571230923038E-011
        1143   5.5986539799894103E-013

        1144   4.2708491742296292E-007
        1146   2.9975189259866591E-008
        1148   4.2814795196083741E-010
        1150   2.7768712323910406E-011
        1152   4.7143814311809651E-013

        1153   3.5731802296790910E-007
        1155   2.5302731289065477E-008
        1157   3.6015040689706438E-010
        1159   2.3569697296033700E-011
        1161   3.9738379319688536E-013

        1162   2.9887066975679590E-007
        1164   2.1352702960840969E-008
        1166   3.0303852674305532E-010
        1168   2.0010451167403648E-011
        1170   3.3548150453982479E-013

        1171   2.0645000773034428E-007
        1173   1.8308335988802581E-008
        1175   3.8566451452454200E-010
        1177   3.0759364198414566E-011
        1179   7.7524269988169356E-013



==> data/resNK_mesh0.txt <==
           1   14.818892820088392     
           3   1.6514136337230985     
           5  0.49954759203581184     
           8   2.1708782216291730E-002
          14   4.2322235724668358E-004
          17   6.1579218465825569E-006
          23   1.2638212733428134E-011
          25   9.4831118659275584E-013

          26  0.13930392434023658     
          28   4.2163582719056021E-002
          30   8.3118361072702478E-003
          33   1.2332093940727021E-004
          39   1.6025957865189380E-007
          43   7.0132357505863523E-011
          45   7.3977292651518318E-012

          46  0.12017486646994560     
          48   1.8280421515569002E-002
          50   2.5373395416722019E-003
          53   2.2912711537557837E-005
          57   9.8124054870028475E-009
          61   2.9863717581101248E-012

          62  0.11493342371032784     
          64   7.5552742661506005E-003
          66   9.1921615859276570E-004
          68   1.2052306904084078E-004
          74   6.2650142354814564E-011
          76   7.1751133442444907E-012

          77  0.13120250024529742     
          79   4.6759728086329085E-003
          81   2.2310304931650620E-004
          83   1.5038861207412242E-005
          88   2.8706009078385218E-012

          89  0.19341484188860364     
          91   5.6329151030217644E-003
          93   3.4995859995056762E-004
          95   1.9413828495313362E-005
         100   1.5478602795329407E-012

         101  0.25549781706366426     
         103   5.1677305463837080E-003
         105   2.4529045629427288E-004
         107   9.6199439345376562E-006
         112   4.0840899769401634E-013

         113  0.24514158048831577     
         115   4.2928551031188433E-003
         117   1.9627200903664558E-004
         119   7.1252280060743586E-006
         124   3.4093038141756639E-013

         125  0.23469654631734910     
         127   3.6240692673780595E-003
         129   1.5554249737868365E-004
         131   5.2596833596231665E-006
         136   9.2816250505504486E-012

         137  0.22225684726583578     
         139   3.1130723752316744E-003
         141   1.4221263136495637E-004
         143   4.7830622748218661E-006
         148   1.1141562125291933E-011
         150   5.0010052687354664E-012

         151  0.20696839078693061     
         153   2.7022728169737130E-003
         155   1.2573507126898198E-004
         157   4.3018245335851329E-006
         162   9.6881715216966166E-012

         163  0.18854652151348797     
         165   2.3416440154493939E-003
         167   1.1107249591762905E-004
         169   3.8674379400192747E-006
         174   8.7093870464313229E-012

         175  0.16729701002923092     
         177   2.0050312673326113E-003
         179   9.6762986202073869E-005
         181   3.4194644436224789E-006
         186   7.7158603354397019E-012

         187  0.14415642768525580     
         189   1.6846226003588880E-003
         191   7.9917081763893644E-005
         193   2.8797304518330588E-006
         198   6.0091057808856861E-012

         199  0.12053827599215511     
         201   1.3825853380352786E-003
         203   6.6475863164020297E-005
         205   2.4187185995714538E-006
         210   1.5191732765216267E-011
         212   7.1974354111151064E-012

         213   9.7962748893963919E-002
         215   1.1079060316832171E-003
         217   5.5419367808867001E-005
         219   2.0196352303102853E-006
         224   9.4389065378925241E-012

         225   7.7650523881985525E-002
         227   8.6916281042262195E-004
         229   4.3807323489359827E-005
         231   1.6078828391064024E-006
         236   3.1886784369449962E-011
         238   2.5508839876114682E-011
         240   1.8512978550433648E-011
         242   9.3900616504969136E-012

         243   6.0293769751148897E-002
         245   6.6961186247111294E-004
         247   3.3953938330485135E-005
         249   1.2535235188852548E-006
         254   2.9313482860584234E-011
         256   2.8938512093496059E-011
         258   1.7593446682658585E-011
         260   1.1891822158218053E-011
         263   7.9004412407310318E-012

         264   4.6063256441819335E-002
         266   5.0866730479313970E-004
         268   2.5203979089571258E-005
         270   9.3995041222681309E-007
         275   2.5612196271357893E-011
         278   1.6838587103177894E-011
         280   9.5086068917504922E-012

         281   3.4759600923233255E-002
         283   3.8205391184804795E-004
         285   1.9040316357634297E-005
         287   7.1244397387369003E-007
         291   2.5368667529683556E-011
         293   1.0548990095182835E-011

         294   2.5989653073628046E-002
         296   2.8467813322025521E-004
         298   1.4160651036683593E-005
         300   5.3205961914341539E-007
         304   2.7721836593734387E-011
         306   9.0380226394806854E-012

         307   1.9301353315784153E-002
         309   2.1081758372259269E-004
         311   1.0571249391099551E-005
         313   3.9773709139086780E-007
         317   2.8635163587809530E-011
         319   1.0925904125939481E-011

         320   1.4263561387456949E-002
         322   1.5543847806057405E-004
         324   8.0077963392881227E-006
         326   3.0066990012512076E-007
         330   2.8692129534242917E-011
         332   9.5358113902448562E-012

         333   1.0502780383292640E-002
         335   1.1432858944237339E-004
         337   5.7538300813788923E-006
         339   2.1732011760063076E-007
         343   3.2057065460060262E-011
         345   1.3074154079376951E-011

         346   6.1400000705802574E-003
         348   8.3227417394866223E-005
         350   4.9113554561099511E-006
         352   2.0827840192751209E-007
         356   3.1501633355885192E-011
         358   1.5201048431240790E-011
         361   1.2902199601269364E-011
         363   1.0404690224925512E-011
         366   5.1861582296239170E-012

         367   4.4635946533143267     
         369   9.4713194774193821E-002
         371   3.8988321811273879E-003
         373   2.2617997404684916E-004
         378   7.0050187640366560E-009
         382   4.3062285056571899E-012

         383  0.64002145738397442     
         385   1.3510908492368082E-002
         387   6.4483363848061488E-004
         389   3.8306920692893089E-005
         395   1.4944164569987977E-011
         397   8.1878676613730797E-013

         398  0.39920688116144232     
         400   7.7085913856572283E-003
         402   4.0175715427286882E-004
         404   2.0940682884114354E-005
         410   6.1435096989206886E-012

         411  0.33094947889053367     
         413   6.8860338849720025E-003
         415   3.3488205381371374E-004
         417   1.6826013489031179E-005
         423   4.3674657926954541E-012

         424  0.32424827484075219     
         426   6.7719508612944001E-003
         428   2.6218557566305977E-004
         430   1.2240064360681918E-005
         435   4.3515046241510009E-012

         436  0.33657379243741631     
         438   5.7268566548105259E-003
         440   1.6246174363038256E-004
         442   5.0779291403698073E-006
         447   1.0918057545256204E-012

         448  0.26875893857595962     
         450   3.3613252354670717E-003
         452   9.3881713095268210E-005
         454   2.7350304275066765E-006
         459   1.7238786448930643E-013

         460  0.15242858499860548     
         462   1.8098895400780355E-003
         464   6.5933595821051846E-005
         466   2.3787336630316172E-006
         470   4.8348804220171236E-012

         471   9.6235186067437695E-002
         473   1.0478917352215783E-003
         475   4.6730040682345657E-005
         477   1.7602072941760082E-006
         481   2.7888461481976247E-012

         482   6.4277169245324395E-002
         484   6.6658852906073811E-004
         486   3.3232690161225841E-005
         488   1.2627245175124716E-006
         492   6.2976848787307106E-013

         493   4.4320943465242679E-002
         495   4.5317306885650320E-004
         497   2.3613996447575083E-005
         499   8.9912096321538028E-007
         503   1.8309907659291997E-012

         504   3.1148787757812196E-002
         506   3.1999663869278672E-004
         508   1.6907295625672914E-005
         510   6.3841916938071576E-007
         514   1.2822698461404058E-012

         515   2.2156103805978756E-002
         517   2.3033937846511909E-004
         519   1.2166971886062411E-005
         521   4.5206341891589778E-007
         525   1.1002386509373208E-012

         526   1.5884737416136642E-002
         528   1.6731816807842801E-004
         530   8.7930269683260881E-006
         532   3.2357577798162031E-007
         536   9.6883101231730113E-013

         537   1.1449872310876097E-002
         539   1.2204906153678659E-004
         541   6.3765599347117497E-006
         543   2.3297414549707136E-007
         547   7.6849124216202224E-013

         548   8.2841016987214196E-003
         550   8.9198333127351817E-005
         552   4.6337909819752464E-006
         554   1.6804188430858392E-007
         558   7.6489438255945204E-013

         559   6.0095185877137337E-003
         561   6.5242159190894716E-005
         563   3.3724507150800280E-006
         565   1.2167146698580622E-007
         569   4.7243210950379253E-013

         570   4.3677463765268371E-003
         572   4.7734827546602026E-005
         574   2.4572607360912899E-006
         576   8.8299370351254843E-008
         580   3.5662568239986531E-013

         581   3.1788529999418119E-003
         583   3.4928542867108940E-005
         585   1.7919496600486477E-006
         587   6.4194954394069326E-008
         591   2.6595199210085221E-013

         592   2.3158858736277827E-003
         594   2.5557894367182655E-005
         596   1.3076487901033293E-006
         598   4.6737845918437201E-008
         602   2.4206571964521602E-013

         603   1.6884270612031727E-003
         605   1.8700878991398782E-005
         607   9.5474368041273458E-007
         609   3.4068400421699012E-008
         613   9.9938365440809033E-013

         614   1.2316397240093051E-003
         616   1.3683712565338714E-005
         618   6.9742830456879751E-007
         620   2.4860058673956003E-008
         624   1.0832324419939564E-012

         625   8.9879998305649595E-004
         627   1.0013362012197404E-005
         629   5.0972046923642521E-007
         631   1.8160111797756320E-008
         635   7.7281377624719371E-014

         636   6.5611493381729580E-004
         638   7.3288753367371462E-006
         640   3.7275518847967939E-007
         642   1.3279930439351863E-008
         645   6.9868212331284004E-012

         646   3.8133520769129066E-004
         648   5.2882671934830279E-006
         650   3.1026487136844479E-007
         652   1.2844102243357089E-008
         656   8.2062625251648377E-014

         657   3.7233377600307032E-004
         659   5.7545352605468438E-006
         661   2.5952289367056485E-007
         663   9.4783246197142400E-009
         666   4.2367935422170465E-012

         667   4.2796954961041468E-004
         669   5.6490361226147816E-006
         671   1.3670593704102232E-007
         673   2.9710833963376552E-009
         676   6.7848993032177494E-013

         677   3.4554601015168495E-004
         679   5.6381505796002144E-006
         681   7.0735320579361457E-008
         683   7.2684394983880148E-010
         686   1.6813350354800874E-013

         687   1.7565600274931746E-004
         689   5.7007811222547050E-006
         691   7.2663792394861939E-008
         693   2.1199641370507537E-009
         696   7.7795646867729586E-014

         697   5.5179279011871185E-005
         699   6.1383924690207143E-006
         701   2.0302745226982632E-007
         703   2.6211439433683744E-008
         706   6.0741892312152836E-012

         707   2.5622025163032746E-005
         709   7.6809287471309824E-006
         711   2.7752037955438981E-008
         714   1.2082410323814348E-011
         716   9.7577308612954654E-012

         717   3.0966219104648326E-005
         719   8.5567268512875311E-006
         721   3.0843380656324659E-008
         724   8.6715882432162999E-012

         725   4.2126172572837784E-005
         727   9.1722180453582256E-006
         729   1.8435970193340775E-007
         732   7.3332827563832417E-012

         733   5.9784768290218543E-005
         735   9.6828416808286797E-006
         737   3.8752575071761856E-007
         740   7.8697513152770174E-012

         741   8.6956955808023995E-005
         743   1.0271594700364129E-005
         745   5.2673113229308318E-007
         747   7.7816913115512242E-008
         750   2.5880184884685126E-012

         751   1.2259475492585058E-004
         753   1.1104659290153210E-005
         755   4.7817901225302941E-007
         757   5.2171952116289706E-008
         760   3.3405352861691681E-012

         761   1.4122701751693837E-004
         763   1.2245506472535176E-005
         765   2.9494998697944932E-007
         767   2.8786488802974685E-008
         770   1.5070868546515752E-012

         771   1.0763991934874316E-004
         773   1.3056381149692002E-005
         775   1.0420942247830251E-007
         777   1.3495054945108265E-008
         780   2.0588933558147298E-012

         781   9.1086122783102562E-005
         783   1.2715774015690110E-005
         785   2.8969766529657657E-009
         787   3.9522313254019462E-010
         789   8.0239142129063289E-012

         790   8.2336274720792318E-005
         792   1.1491463329245859E-005
         794   3.1433738509555451E-008
         796   3.2652567135588164E-009
         799   7.5496196906792682E-013

         800   7.7060792207104981E-005
         802   9.7801187703209940E-006
         804   7.0304182110412350E-008
         806   8.1320533788396910E-009
         809   4.8993581565776489E-012

         810   7.3161616122883886E-005
         812   8.9509034548586282E-006
         814   9.9005973558092262E-008
         816   1.1213210746388378E-008
         819   3.7841083436798776E-012

         820   7.0362239530551686E-005
         822   8.1106723213921424E-006
         824   1.3935673061875031E-007
         826   1.4383691199395583E-008
         829   8.8696969625925676E-013

         830   6.8028990540876556E-005
         832   7.3784307303693824E-006
         834   1.5960897466442315E-007
         836   1.5443474414292361E-008
         839   1.0730682325314152E-012

         840   6.5841481861870699E-005
         842   6.6619797537651533E-006
         844   1.7065818845755252E-007
         846   1.5072708002801106E-008
         849   7.9325608461945931E-012

         850   6.3519238525207221E-005
         852   6.0125653297883087E-006
         854   1.6265416917088625E-007
         856   1.3378907247367431E-008
         859   8.9063749069967718E-013

         860   6.0958432154107938E-005
         862   5.3646211897064762E-006
         864   1.4713515074867190E-007
         866   1.1286357693618390E-008
         869   3.7903079550022744E-012

         870   5.8020675236811747E-005
         872   4.8546887506599762E-006
         874   1.2707410299603021E-007
         876   9.3976419851720373E-009
         879   3.8001283649384947E-012

         880   5.4759651991532156E-005
         882   4.4316978628700472E-006
         884   1.1212959876903194E-007
         886   8.0628609657020241E-009
         889   2.6979930867635468E-012

         890   5.1351000356415882E-005
         892   4.0174043137240164E-006
         894   1.0406405622891886E-007
         896   7.2243322101548306E-009
         899   3.1582396184170514E-012

         900   4.7757912406961626E-005
         902   3.6215893732620030E-006
         904   9.4509790848325966E-008
         906   6.3600710399563034E-009
         909   2.9197813570209881E-012

         910   4.4028001849645179E-005
         912   3.2470860580568912E-006
         914   8.4498405470518537E-008
         916   5.5350804204703565E-009
         919   2.0653868707817425E-012

         920   4.0250209878742128E-005
         922   2.8956448987011522E-006
         924   7.4477254024278738E-008
         926   4.7547618876719545E-009
         929   1.5120378932117323E-012

         930   3.6506826641636299E-005
         932   2.5639864040297060E-006
         934   6.4903758754705541E-008
         936   4.0638277251779639E-009
         939   1.2387666902800105E-012

         940   3.2866706319200840E-005
         942   2.2659995854264375E-006
         944   5.6304337474488763E-008
         946   3.4670014495123383E-009
         949   1.9291234883063906E-012

         950   2.9392659476774177E-005
         952   1.9941424013773126E-006
         954   4.8569522947662742E-008
         956   2.9491407447862780E-009
         959   1.9136487341486043E-012

         960   2.6122961077677831E-005
         962   1.7482187415763379E-006
         964   4.1696607324444532E-008
         966   2.5014231527041535E-009
         969   7.4286741828579635E-013

         970   2.3085417479094518E-005
         972   1.5272658347726981E-006
         974   3.5656722853144843E-008
         976   2.1185122809414967E-009
         979   1.7498739936450773E-012

         980   2.0295624391984603E-005
         982   1.3299801690712610E-006
         984   3.0390037856018979E-008
         986   1.7918242684393188E-009
         989   1.6392370459074432E-012

         990   1.7759017054382517E-005
         992   1.1548042802206258E-006
         994   2.5837284609616967E-008
         996   1.5130473123110021E-009
         999   1.9413813043232650E-012

        1000   1.5472996789177712E-005
        1002   1.0000459177159654E-006
        1004   2.1919596811111283E-008
        1006   1.2783262000772813E-009
        1009   8.6755363277198754E-013

        1010   1.3428914042922901E-005
        1012   8.6394524353996191E-007
        1014   1.8564665249219718E-008
        1016   1.0783881052620626E-009
        1019   3.0647925648240699E-012

        1020   1.1613844928745053E-005
        1022   7.4474125771236740E-007
        1024   1.5702129028557939E-008
        1026   9.1092499080748699E-010
        1029   6.3408793768540215E-013

        1030   1.0012069964335093E-005
        1032   6.4071871198932672E-007
        1034   1.3265702160098484E-008
        1036   7.6801250678812813E-010
        1039   1.3970423352995960E-012

        1040   8.6062875437551505E-006
        1042   5.5024405864070862E-007
        1044   1.1197500613602042E-008
        1046   6.4888064304832671E-010
        1049   2.2887027377860495E-012

        1050   7.3785577074281124E-006
        1052   4.7178457739843041E-007
        1054   9.4451386894613525E-009
        1056   5.4704666416482357E-010
        1059   1.1745118001936334E-012

        1060   6.3110273112176712E-006
        1062   4.0392452834401517E-007
        1064   7.9627292771654770E-009
        1066   4.6206147191389528E-010
        1069   1.6922197438031806E-012

        1070   5.3864232516922711E-006
        1072   3.4537134612915541E-007
        1074   6.7101967068264528E-009
        1076   3.9052723298258190E-010
        1079   1.4151558105083109E-012

        1080   4.5884193971819562E-006
        1082   2.9495580979426907E-007
        1084   5.6529186432382228E-009
        1086   3.2986063081705473E-010
        1089   1.2887936259009395E-012

        1090   3.9018415975872163E-006
        1092   2.5162972892557948E-007
        1094   4.7611761349206715E-009
        1096   2.7897105871501363E-010
        1098   6.5608785780168071E-012

        1099   3.3127963286505781E-006
        1101   2.1445960552305978E-007
        1103   4.0095233734441608E-009
        1105   2.3591479017516041E-010
        1107   5.7569630370873434E-012

        1108   2.8087025730541078E-006
        1110   1.8261875616203702E-007
        1112   3.3766366207550495E-009
        1114   1.9958350186905539E-010
        1116   4.8309113992811983E-012

        1117   2.3782874528934198E-006
        1119   1.5538206350870530E-007
        1121   2.8429643132796171E-009
        1123   1.6888552814472140E-010
        1125   4.0344119297685139E-012

        1126   2.0115287661395344E-006
        1128   1.3211115055641258E-007
        1130   2.3942178864539391E-009
        1132   1.4303456153719256E-010
        1134   3.3415324516042187E-012

        1135   1.6995812650011110E-006
        1137   1.1225155321231692E-007
        1139   2.0160765797590100E-009
        1141   1.2121880959442197E-010
        1143   2.7298633534937578E-012

        1144   1.4346881619453114E-006
        1146   9.5319710852454953E-008
        1148   1.6980328127210529E-009
        1150   1.0272905295940389E-010
        1152   2.2040824133559597E-012

        1153   1.2100815220254215E-006
        1155   8.0897115958077795E-008
        1157   1.4299159147441628E-009
        1159   8.7073396242110555E-011
        1161   1.9021511541317294E-012

        1162   1.0198845975158423E-006
        1164   6.8621466820269789E-008
        1166   1.2049843496507940E-009
        1168   7.3840652396075689E-011
        1170   1.5819731750798760E-012

        1171   8.5901563242214016E-007
        1173   5.8181508682540360E-008
        1175   1.0150080721159986E-009
        1177   6.2582883047474773E-011
        1179   1.3657634754577914E-012

        1180   7.2309563399701659E-007
        1182   4.9309055850253806E-008
        1184   8.5432789782072871E-010
        1186   5.3135241946862069E-011
        1188   1.1233330758757457E-012

        1189   6.0836353352508042E-007
        1191   4.1772021834248734E-008
        1193   7.2014211767811042E-010
        1195   4.5062258840902798E-011
        1197   1.1316127871214397E-012

        1198   5.1159790291888137E-007
        1200   3.5374116802538730E-008
        1202   6.0663381371050901E-010
        1204   3.8248719786657423E-011
        1206   9.4230326389349641E-013

        1207   4.3004665594656112E-007
        1209   2.9945535746179497E-008
        1211   5.1107679839919755E-010
        1213   3.2458068278801826E-011
        1215   8.0009259602092245E-013

        1216   3.6136357483454111E-007
        1218   2.5341365301287560E-008
        1220   4.3109038296218536E-010
        1222   2.7545349690350649E-011
        1224   6.7361660082191558E-013

        1225   2.5072726847161721E-007
        1227   2.1749081363004815E-008
        1229   5.4061771074742466E-010
        1231   4.1384928680418789E-011
        1233   1.2503014356197161E-012



==> data/resNK_mesh1.txt <==
           1   14.813551855818208     
           3   1.5344469730782073     
           6  0.19046394643162246     
           8   1.4505654622620708E-002
          12   1.3906834620073264E-005
          17   8.6678039249469221E-010
          21   1.2594551240631376E-012

          22  0.13570004257033813     
          24   3.9397170682532658E-002
          26   7.3720068575362516E-003
          29   1.1024411374473646E-004
          35   1.8412566017277995E-010
          38   7.6630367996672589E-013

          39  0.11947642594406280     
          41   1.7599226939979819E-002
          43   2.3713793296889305E-003
          46   2.0114945443366809E-005
          51   2.4221383168298254E-010
          54   6.0662822612330218E-013

          55  0.11520306511813358     
          57   7.4304131573831650E-003
          59   9.0854669134325541E-004
          61   1.1773096677821559E-004
          67   3.5724812824238970E-011
          69   3.7608720119482688E-012

          70  0.13215867203094323     
          72   4.6877409421903242E-003
          74   2.2397066647933994E-004
          76   1.5382839837715505E-005
          81   3.5107170656002908E-012

          82  0.19537216664467019     
          84   5.6585827279322628E-003
          86   3.5118556653587052E-004
          88   1.9309672860727033E-005
          93   1.7484413546367821E-012

          94  0.25825005381980370     
          96   5.2007847393257213E-003
          98   2.4675050944741395E-004
         100   9.0945978621212953E-006
         105   4.5471735804822738E-013

         106  0.24781783427490853     
         108   4.3350828060727100E-003
         110   1.8689582444163057E-004
         112   6.4075395492876620E-006
         117   6.5712866385964259E-012

         118  0.23708249592942474     
         120   3.6584753113832369E-003
         122   1.6629048671303582E-004
         124   5.5932310115212167E-006
         129   7.7263796963271754E-012

         130  0.22417147975653923     
         132   3.1456959277667640E-003
         134   1.3838278625278292E-004
         136   4.7288094235765647E-006
         141   4.2934185781006490E-012

         142  0.20824320470696914     
         144   2.7253893079879424E-003
         146   1.2316092508136688E-004
         148   4.2800287024199545E-006
         153   5.2690295450954260E-012

         154  0.18904624274389878     
         156   2.3537949534970220E-003
         158   1.0894231483954476E-004
         160   3.8490816552424168E-006
         165   4.0649025421013917E-012

         166  0.16696409029518433     
         168   2.0052512417961365E-003
         170   9.7786303739018029E-005
         172   3.4771620191078551E-006
         177   5.4954265713768554E-012

         178  0.14305030494593640     
         180   1.6748386380441595E-003
         182   8.0521523290879430E-005
         184   2.9211172829375271E-006
         189   4.6567763496646762E-012

         190  0.11883539648434924     
         192   1.3651578153816388E-003
         194   6.6918943026935429E-005
         196   2.4487625215923162E-006
         201   4.0980159496732742E-012

         202   9.5907661385115930E-002
         204   1.0865403975903656E-003
         206   5.3561842212582238E-005
         208   1.9789889889072467E-006
         213   1.0345238688774742E-011
         215   4.8557688228957028E-012

         216   7.5486188443252181E-002
         218   8.4598053368121692E-004
         220   4.3156271159423669E-005
         222   1.5978537145377696E-006
         227   6.1449899910618442E-012

         228   5.8209719845407806E-002
         230   6.4714465308014107E-004
         232   3.3221454490492962E-005
         234   1.2374908164840287E-006
         239   4.5328899213551575E-012

         240   4.4177805516335211E-002
         242   4.8824874334261933E-004
         244   2.4594581531498797E-005
         246   9.2436663967265872E-007
         251   4.3833145344059152E-012

         252   3.3127881834947089E-002
         254   3.6438742108528755E-004
         256   1.8438284535910657E-005
         258   6.9564956045127888E-007
         262   1.3072902764763752E-011
         265   4.6489375197401923E-012

         266   2.4622061910617485E-002
         268   2.6977474314717240E-004
         270   1.4018697772315804E-005
         272   5.2876181430434539E-007
         276   1.4278084062010047E-011
         279   4.0303003677306820E-012

         280   1.8181708331229320E-002
         282   1.9866090507610957E-004
         284   1.0349674703439884E-005
         286   3.9148210072745191E-007
         290   1.4491220825918285E-011
         293   3.5524523524382510E-012

         294   1.3362741454775447E-002
         296   1.4575295566694336E-004
         298   7.4259966843381076E-006
         300   2.8252954042638501E-007
         304   1.6069350395208988E-011
         307   3.4652582012326561E-012

         308   9.7874869164660330E-003
         310   1.0659871368383001E-004
         312   5.4771152874356245E-006
         314   2.0855888361048508E-007
         318   1.6241076717509205E-011
         321   2.7959810724773602E-012

         322   5.6978573189236988E-003
         324   7.7197157061914066E-005
         326   4.6172302400979772E-006
         328   1.9806602777784964E-007
         332   1.7807838447884827E-011
         335   3.3623066502694171E-012

         336   4.8301428411917469     
         338  0.10985618466533251     
         340   4.4666182277116970E-003
         342   2.6211082300374981E-004
         347   6.0149291354158291E-009
         351   3.4283651692317557E-012

         352  0.58463904786007992     
         354   1.2051203584559403E-002
         356   5.7611515928137009E-004
         358   3.3677540304563937E-005
         364   3.1316992569028197E-011
         366   4.0494259386282599E-012

         367  0.38827495991697974     
         369   7.4620943041220503E-003
         371   3.8748096058518789E-004
         373   2.0212010153485968E-005
         379   4.6109525487160829E-011
         381   5.5699700755710814E-012

         382  0.32639685081434028     
         384   6.8490366509398612E-003
         386   3.2953655597000046E-004
         388   1.6582352274317276E-005
         394   2.4429349085953145E-012

         395  0.32246844370150807     
         397   6.7506766700968059E-003
         399   2.5927414015264186E-004
         401   1.2100622920328698E-005
         406   4.0032424564864273E-012

         407  0.33618256221024329     
         409   5.6692279221761382E-003
         411   1.5899349017083498E-004
         413   4.9570716333786435E-006
         418   1.1971552765286013E-012

         419  0.26834591401222174     
         421   3.3204471533828340E-003
         423   9.2052506811683216E-005
         425   2.8243473308094354E-006
         430   1.3293624917261895E-013

         431  0.15179274499134451     
         433   1.7811641454712960E-003
         435   6.4491852839128545E-005
         437   2.3818463479639712E-006
         441   5.0166029967371767E-012

         442   9.5499312320474941E-002
         444   1.0243797139450892E-003
         446   4.5461044249580864E-005
         448   1.7342411397051641E-006
         452   2.0689163968446739E-012

         453   6.3539226050186012E-002
         455   6.4987703095572169E-004
         457   3.2379054488685763E-005
         459   1.2383003401440407E-006
         463   8.8967845081958091E-013

         464   4.3635378781927685E-002
         466   4.4078772396950782E-004
         468   2.2998374832921763E-005
         470   8.7599554935649839E-007
         474   1.9276508146133179E-012

         475   3.0540081160160402E-002
         477   3.1143232738731484E-004
         479   1.6433632011929563E-005
         481   6.1711352496399456E-007
         485   1.3787743941774487E-012

         486   2.1632132413869021E-002
         488   2.2446310463454237E-004
         490   1.1914793712207637E-005
         492   4.4355858616174850E-007
         496   1.0566506487869076E-012

         497   1.5443580494807509E-002
         499   1.6246751169322231E-004
         501   8.5810947983866340E-006
         503   3.1633165470787162E-007
         507   8.9421516569639263E-013

         508   1.1084114390225405E-002
         510   1.1801830210539958E-004
         512   6.1971469331706181E-006
         514   2.2664935652444746E-007
         518   7.2949335722190327E-013

         519   7.9845962913807494E-003
         521   8.5874287836664684E-005
         523   4.4847844012355915E-006
         525   1.6299488297574091E-007
         529   5.8779098629313816E-013

         530   5.7667700243312341E-003
         532   6.2529730562102930E-005
         534   3.2500285164258749E-006
         536   1.1754302074504746E-007
         540   4.9221172712448937E-013

         541   4.1727001618827187E-003
         543   4.5543380403573761E-005
         545   2.3578879292519945E-006
         547   8.4949480741131643E-008
         551   4.9100098900037527E-013

         552   3.0233013623221475E-003
         554   3.3173693021264225E-005
         556   1.7118919531399523E-006
         558   6.1494510132098697E-008
         562   2.4934554157704176E-013

         563   2.1926362371449798E-003
         565   2.4163556605335182E-005
         567   1.2436489145143256E-006
         569   4.4575634949100110E-008
         573   1.8184427910008992E-013

         574   1.5913288928498079E-003
         576   1.7600532191308801E-005
         578   9.0395431820270815E-007
         580   3.2348632565082310E-008
         584   1.3490707314725675E-013

         585   1.1555311069971759E-003
         587   1.2820593051515473E-005
         589   6.5736297776926167E-007
         591   2.3499744722047121E-008
         595   9.9192884713785786E-014

         596   8.3941273964795041E-004
         598   9.3399713510766771E-006
         600   4.7829261575308549E-007
         602   1.7089170090793498E-008
         606   7.4816374891209890E-014

         607   6.0996262722677391E-004
         609   6.8061301118997620E-006
         611   3.4818775242885145E-007
         613   1.2439995384276988E-008
         616   6.4841533766341009E-012

         617   3.5322570145763951E-004
         619   4.8908233793021257E-006
         621   2.8860826985644783E-007
         623   1.1976640136078124E-008
         627   2.0257708094134196E-013

         628   3.4045435031200506E-004
         630   6.3869671954124090E-006
         632   2.4542797351609834E-007
         634   9.0182824378360195E-009
         637   3.4760592632407411E-012

         638   3.8879038882718613E-004
         640   6.1165325337613030E-006
         642   1.3438376149639773E-007
         644   2.9508453619567474E-009
         647   4.6172431657405500E-013

         648   3.1176775927865862E-004
         650   5.3782096414383397E-006
         652   6.7783511502679464E-008
         654   7.1665075256030673E-010
         657   1.5345771401224174E-013

         658   1.5820979589559073E-004
         660   5.1174398944447461E-006
         662   8.7665378578282435E-008
         664   2.8153303845566167E-009
         667   1.7882784602507056E-013

         668   5.1734162633277122E-005
         670   5.9046041518022314E-006
         672   2.9494540169658340E-007
         674   4.1751920983876807E-008
         677   5.7961811075130144E-012

         678   2.5938783484647272E-005
         680   7.7861382472209539E-006
         682   4.7457701467129328E-008
         685   1.6249540373459001E-011
         687   1.3759175174389575E-011
         689   1.6143900584770989E-014

         690   3.0030887218710248E-005
         692   8.4933735480037846E-006
         694   3.3545360298520268E-008
         697   1.5172076222999997E-011
         699   1.4798675936175062E-011
         701   8.7342214094157695E-015

         702   4.1197081182452252E-005
         704   9.0269409455181823E-006
         706   1.7954376366845137E-007
         709   7.0286070500643781E-012

         710   5.9710763198339408E-005
         712   9.5325985653654344E-006
         714   3.8672051023562345E-007
         717   2.4324898998663587E-011
         719   4.8976065939214100E-014

         720   8.8235434361631622E-005
         722   1.0131623533042517E-005
         724   5.3383782854227428E-007
         726   7.7033371179937983E-008
         729   3.3472825131191262E-013

         730   1.2495182287820101E-004
         732   1.1010159882002074E-005
         734   4.8992506035480296E-007
         736   5.2208322168713296E-008
         739   1.8138261960215078E-013

         740   1.4327633669794900E-004
         742   1.2235224005687179E-005
         744   3.0445169154581559E-007
         746   2.9322398935416733E-008
         749   6.1982323560555594E-014

         750   1.0886240866153990E-004
         752   1.3099919893004627E-005
         754   1.0688405201561324E-007
         756   1.3742294586403316E-008
         759   1.0699024158852373E-014

         760   9.2199386088393382E-005
         762   1.2691783488797052E-005
         764   2.5036678559658930E-009
         766   3.4669930251164572E-010
         768   5.1123301871878752E-013

         769   8.3570638887106143E-005
         771   1.1501663991562197E-005
         773   3.0763151262723224E-008
         775   3.3723243066403854E-009
         778   5.7130065099051836E-013

         779   7.8410496346774746E-005
         781   9.7743401693797809E-006
         783   7.5044858778782204E-008
         785   8.5953544408791408E-009
         788   3.2095299880919923E-014

         789   7.4549013944902193E-005
         791   8.8652921047079169E-006
         793   1.0223441787153669E-007
         795   1.1214356802903075E-008
         798   4.3210865684086345E-014

         799   7.1717209336576927E-005
         801   8.0671857900374456E-006
         803   1.3751077599573416E-007
         805   1.3890180131509330E-008
         808   4.9180432107395596E-014

         809   6.9323066209616647E-005
         811   7.2800683581366982E-006
         813   1.5724720441234009E-007
         815   1.4687406509012151E-008
         818   1.1468164599524801E-012

         819   6.6978483578927100E-005
         821   6.5751219342318923E-006
         823   1.6286491020556705E-007
         825   1.4004020725766224E-008
         828   4.4270772612355338E-014

         829   6.4494233128757194E-005
         831   5.9095974424453614E-006
         833   1.5666845235380879E-007
         835   1.2553778793807256E-008
         838   3.3192468271347508E-014

         839   6.1730776030068582E-005
         841   5.2625426584705077E-006
         843   1.4077149271778450E-007
         845   1.0451943187003272E-008
         848   4.5085480843022088E-014

         849   5.8576126085074296E-005
         851   4.7773522103858077E-006
         853   1.1864060997906222E-007
         855   8.5774708250233410E-009
         858   4.9180760385117085E-014

         859   5.5119786884277605E-005
         861   4.3588830806656149E-006
         863   1.0594475932263632E-007
         865   7.4773561365611042E-009
         868   4.5828538928254057E-014

         869   5.1541737581320917E-005
         871   3.9422607946068951E-006
         873   9.7560085837850725E-008
         875   6.6484683174215823E-009
         878   4.3670316439425878E-014

         879   4.7771372243815478E-005
         881   3.5442006607551402E-006
         883   8.7839839823856203E-008
         885   5.8156517149066520E-009
         888   4.0161800873254848E-014

         889   4.3885394188603597E-005
         891   3.1703567765619518E-006
         893   7.8013345355176591E-008
         895   5.0350842703776751E-009
         898   3.6118687026744888E-014

         899   3.9977037926425638E-005
         901   2.8208490179808527E-006
         903   6.8458632967227021E-008
         905   4.3228596826938190E-009
         908   3.1816335746637763E-014

         909   3.6129077196075703E-005
         911   2.4974563568250464E-006
         913   5.9515119542403777E-008
         915   3.6881943200779176E-009
         918   2.7774248569078849E-014

         919   3.2411967003146359E-005
         921   2.2010171903332300E-006
         923   5.1334783735521552E-008
         925   3.1321172095717673E-009
         928   2.3965885424120110E-014

         929   2.8880620694104182E-005
         931   1.9315624956458345E-006
         933   4.4027939885324719E-008
         935   2.6507945017747283E-009
         938   2.0553716204034460E-014

         939   2.5574355024031518E-005
         941   1.6885241929861665E-006
         943   3.7444449697166000E-008
         945   2.2195266110383880E-009
         948   3.3896238419499771E-013

         949   2.2518046743610962E-005
         951   1.4650674694436871E-006
         953   3.1659203662387323E-008
         955   1.8623378832729455E-009
         958   1.4653479792183860E-014

         959   1.9721612431180632E-005
         961   1.2722869211679232E-006
         963   2.6805986035237157E-008
         965   1.5666727759391891E-009
         968   1.2494840860626963E-014

         969   1.7193786786092436E-005
         971   1.1014722610372155E-006
         973   2.2662689842927338E-008
         975   1.3175568406410391E-009
         978   1.0521034790830732E-014

         979   1.4925923197930448E-005
         981   9.5107293877773599E-007
         983   1.9126233910340905E-008
         985   1.1075347468485761E-009
         988   8.9136435848332060E-015

         989   1.2906967498289176E-005
         991   8.1925767902035266E-007
         993   1.6114934205802693E-008
         995   9.3091788292977756E-010
         998   7.5313776815200578E-015

         999   1.1121903999510420E-005
        1001   7.0419752379912464E-007
        1003   1.3561871138172539E-008
        1005   7.8252388377469781E-010
        1008   6.4480614080937435E-015

        1009   9.5532486457691962E-006
        1011   6.0412855335831504E-007
        1013   1.1403083969578980E-008
        1015   6.5793995288687584E-010
        1018   5.3613747434190136E-015

        1019   8.1822475903345029E-006
        1021   5.1738082273234279E-007
        1023   9.5815350395692666E-009
        1025   5.5338946891281430E-010
        1028   4.5512258819057416E-015

        1029   6.9898001415926545E-006
        1031   4.4239945659257290E-007
        1033   8.0470935246003755E-009
        1035   4.6566315626269391E-010
        1038   3.8408401722041715E-015

        1039   5.9571407545490962E-006
        1041   3.7775637031805926E-007
        1043   6.7561779770016508E-009
        1045   3.9204732683803258E-010
        1048   3.2602644890484419E-015

        1049   5.0663186716142731E-006
        1051   3.2215477921771297E-007
        1053   5.6712175861899217E-009
        1055   3.3025635181272168E-010
        1057   7.5587385050682048E-012

        1058   4.3005132171130718E-006
        1060   2.7442837781306634E-007
        1062   4.7600325042167382E-009
        1064   2.7837038965869429E-010
        1066   6.2655350606534497E-012

        1067   3.6442204275657886E-006
        1069   2.3353669857872208E-007
        1071   3.9952051558598380E-009
        1073   2.3478221325194752E-010
        1075   5.1583757436926065E-012

        1076   3.0833404551435586E-006
        1078   1.9855801859562733E-007
        1080   3.3534660499055525E-009
        1082   1.9814409520860957E-010
        1084   4.2526715259972534E-012

        1085   2.6051927697300742E-006
        1087   1.6868068744494810E-007
        1089   2.8151301283045986E-009
        1091   1.6732763449538332E-010
        1093   3.5111869692209527E-012

        1094   2.1984803170386826E-006
        1096   1.4319366399654488E-007
        1098   2.3635883528449806E-009
        1100   1.4138966595892985E-010
        1102   2.9058936232768401E-012

        1103   1.8532188243747490E-006
        1105   1.2147683901333528E-007
        1107   1.9848546736934881E-009
        1109   1.1954234041534229E-010
        1111   2.4122429513386871E-012

        1112   1.5606447769859772E-006
        1114   1.0299150916089978E-007
        1116   1.6671704821164880E-009
        1118   1.0112701545396270E-010
        1120   2.0078754313485885E-012

        1121   1.3131118274733150E-006
        1123   8.7271274768865798E-008
        1125   1.4006621065444858E-009
        1127   8.5593253742325177E-011
        1129   1.6751871145610481E-012

        1130   1.1039828531974342E-006
        1132   7.3913526030448992E-008
        1134   1.1770466632718108E-009
        1136   7.2480708029443959E-011
        1138   1.4006628901357535E-012

        1139   9.2752277341441429E-007
        1141   6.2571614152287407E-008
        1143   9.8938044565947922E-010
        1145   6.1404306750505099E-011
        1147   1.1732132482605661E-012

        1148   7.7879559471859466E-007
        1150   5.2947744317080229E-008
        1152   8.3184547680492080E-010
        1154   5.2041652228601346E-011
        1156   9.8427962311172832E-013

        1157   6.5356788722366694E-007
        1159   4.4786595197275703E-008
        1161   6.9956841296355254E-010
        1163   4.4122488688552684E-011
        1165   8.2697274889665600E-013

        1166   5.4821995192819549E-007
        1168   3.7869638771899310E-008
        1170   5.8846820624234194E-010
        1172   3.7420297883878604E-011
        1174   6.9564342189576656E-013

        1175   4.5966525572637441E-007
        1177   3.2010122018837251E-008
        1179   4.9512720833427063E-010
        1181   3.1744891368927462E-011
        1183   5.8588985598287575E-013

        1184   3.8527822212342438E-007
        1186   2.7048659368033298E-008
        1188   4.1668351627545036E-010
        1190   2.6936535370418208E-011
        1192   4.9381365157244983E-013

        1193   3.2283014068280625E-007
        1195   2.2849382290151587E-008
        1197   3.5074020234348749E-010
        1199   2.2860819942649585E-011
        1201   4.1666753291371474E-013

        1202   2.2338686752445832E-007
        1204   1.9597434062337528E-008
        1206   4.4272797966518715E-010
        1208   3.4761392916553943E-011
        1210   9.4168508937298590E-013



==> data/slipf_mesh3-g.txt <==
   0.0000000000000000        1.8863386048275896E-006
   100.00000000000000        9.3790068559577850E-005
   110.00000000000000        1.0454696356409830E-004
   120.00000000000000        1.1527078426593035E-004
   130.00000000000000        1.2289307253880811E-004
   140.00000000000000        1.2865845036191733E-004
   150.00000000000000        1.3338464811946845E-004
   160.00000000000000        1.3740067457824006E-004
   170.00000000000000        1.4083296146839421E-004
   180.00000000000000        1.4375872402454896E-004
   190.00000000000000        1.4625467415046008E-004
   200.00000000000000        1.4839294560655493E-004
   210.00000000000000        1.5023914710199010E-004
   220.00000000000000        1.5185506129109986E-004
   230.00000000000000        1.5329604037424521E-004
   240.00000000000000        1.5461413386446207E-004
   250.00000000000000        1.5584795371309938E-004
   260.00000000000000        1.5701274982157256E-004
   270.00000000000000        1.5811225111252462E-004
   280.00000000000000        1.5914687594031750E-004
   290.00000000000000        1.6011764730531423E-004
   300.00000000000000        1.6102636834757457E-004
   310.00000000000000        1.6187547237455635E-004
   320.00000000000000        1.6266794940119849E-004
   330.00000000000000        1.6340562340370345E-004
   340.00000000000000        1.6409097620910900E-004
   350.00000000000000        1.6472626804877493E-004
   360.00000000000000        1.6531294542287446E-004
   370.00000000000000        1.6585391522989354E-004
   380.00000000000000        1.6635077801853318E-004
   390.00000000000000        1.6680545707935455E-004
   400.00000000000000        1.6722167102357259E-004
   410.00000000000000        1.6760045332997434E-004
   420.00000000000000        1.6794480610872920E-004
   430.00000000000000        1.6825788679549115E-004
   440.00000000000000        1.6854104707321948E-004
   450.00000000000000        1.6879765165667027E-004
   460.00000000000000        1.6902990265623547E-004
   470.00000000000000        1.6923908180523740E-004
   480.00000000000000        1.6942892464165893E-004
   500.00000000000000        1.6973916217936851E-004
   510.00000000000000        1.6987940893860079E-004
   530.00000000000000        1.7011383409185955E-004
   570.00000000000000        1.7044859422000590E-004
   650.00000000000000        1.7084817156978385E-004
   810.00000000000000        1.7144734712031725E-004
   1130.0000000000000        1.7290979617763899E-004
   1770.0000000000000        1.7751149149290810E-004
   3050.0000000000000        1.9649448656327472E-004
   5610.0000000000000        2.4138888577816191E-004
   10730.000000000000        3.4661398349040843E-004
   18730.000000000000        4.9422195834944395E-004
   26730.000000000000        5.5696065241969347E-004
   34730.000000000000        6.1262259977499145E-004
   42730.000000000000        6.6458629612452073E-004
   50730.000000000000        7.1241366356714130E-004
   58730.000000000000        7.5634599810884661E-004
   66730.000000000000        7.9668536323733712E-004
   74730.000000000000        8.3423018530887094E-004
   82730.000000000000        8.7112135294888072E-004
   90730.000000000000        9.0419210220285800E-004
   98730.000000000000        9.2258122286457262E-004
   106730.00000000000        9.3467287611286867E-004
   114730.00000000000        9.4385579220434375E-004
   122730.00000000000        9.5040976281075807E-004
   130730.00000000000        9.5283704775959760E-004
   138730.00000000000        9.5382291566676073E-004
   146730.00000000000        9.5439899103996512E-004
   154730.00000000000        9.5465422758655028E-004
   162730.00000000000        9.5465824735539208E-004
   170730.00000000000        9.5448190484859240E-004
   178730.00000000000        9.5417944064542085E-004
   186730.00000000000        9.5379029458733471E-004
   194730.00000000000        9.5335351456478877E-004
   202730.00000000000        9.5291125666516620E-004
   210730.00000000000        9.5261174589599765E-004
   218730.00000000000        9.5234699098033454E-004
   226730.00000000000        9.5209966359613668E-004
   234730.00000000000        9.5186467042336382E-004
   242730.00000000000        9.5164332579413891E-004
   250730.00000000000        9.5143540433069137E-004
   258730.00000000000        9.5124628873682600E-004
   266730.00000000000        9.5107248352384126E-004
   274730.00000000000        9.5091350687834491E-004
   282730.00000000000        9.5077267787363213E-004
   290730.00000000000        9.5064690041343227E-004
   298730.00000000000        9.5053459788926767E-004
   300500.00000000000        9.5051040155778063E-004


==> data/slipf_mesh3.txt <==
   0.0000000000000000        5.1074152731529803E-006
  0.10000000000000001        5.1888879365577251E-004
  0.30000000000000004        5.2461067591528436E-004
  0.70000000000000007        5.2836981420052546E-004
   1.5000000000000000        5.3175924805792829E-004
   3.1000000000000001        5.3592938702458055E-004
   6.3000000000000007        5.4081801944061870E-004
   11.300000000000001        5.4505630210261444E-004
   16.300000000000001        5.4761444130799718E-004
   21.300000000000001        5.4926434171329247E-004
   26.300000000000001        5.5037831197805843E-004
   31.300000000000001        5.5114863377067939E-004
   36.299999999999997        5.5168857223630776E-004
   41.299999999999997        5.5207041851620335E-004
   46.299999999999997        5.5234209605558280E-004
   51.299999999999997        5.5253620291918402E-004
   56.299999999999997        5.5267530392430280E-004
   61.299999999999997        5.5277520687970654E-004
   66.299999999999997        5.5284707821015610E-004
   71.299999999999997        5.5289885190297505E-004
   76.299999999999997        5.5293618883790372E-004
   81.299999999999997        5.5296314037276231E-004
   86.299999999999997        5.5298261254946128E-004
   91.299999999999997        5.5299669345365663E-004
   96.299999999999997        5.5300688542674916E-004
   100.00000000000000        5.5301277070262419E-004
   100.09999999999999        5.5301813951201095E-004
   100.30000000000000        5.5312163165694252E-004
   100.70000000000000        5.5379995365774598E-004
   101.50000000000000        5.5567954292949640E-004
   103.09999999999999        5.5867537104463069E-004
   106.30000000000000        5.6275530475132993E-004
   111.30000000000000        5.7121148322307035E-004
   116.30000000000000        5.7850225883988480E-004
   121.30000000000000        5.8333982749326325E-004
   126.30000000000000        5.8661881136185033E-004
   131.30000000000001        5.8891271648560059E-004
   136.30000000000001        5.9054030231989033E-004
   141.30000000000001        5.9170422213892073E-004
   146.30000000000001        5.9254015613633131E-004
   151.30000000000001        5.9314224485075150E-004
   156.30000000000001        5.9357672168914677E-004
   161.30000000000001        5.9389064881041319E-004
   166.30000000000001        5.9411767893408952E-004
   171.30000000000001        5.9428197668783369E-004
   176.30000000000001        5.9440094075218571E-004
   181.30000000000001        5.9448712136843233E-004
   186.30000000000001        5.9454958251249027E-004
   191.30000000000001        5.9459487656217023E-004
   196.30000000000001        5.9462774233485062E-004
   200.00000000000000        5.9464675420669937E-004
   205.00000000000000        5.9466298858837157E-004
   215.00000000000000        5.9468327975805834E-004
   235.00000000000000        5.9470069475351631E-004
   275.00000000000000        5.9471036621083512E-004
   355.00000000000000        5.9471472078011277E-004
   515.00000000000000        5.9471966769491613E-004
   835.00000000000000        5.9472852424407110E-004
   1475.0000000000000        5.9474610644664582E-004
   2755.0000000000000        5.9480675941347213E-004
   5315.0000000000000        5.9617212841171991E-004
   10435.000000000000        6.0316141536946631E-004
   19075.000000000000        6.1916911905883910E-004
   27715.000000000000        6.3498994274931804E-004
   36355.000000000000        6.4865227782316443E-004
   44995.000000000000        6.5883543176076264E-004
   53635.000000000000        6.6236124384232663E-004
   62275.000000000000        6.6463235750474398E-004
   70915.000000000000        6.6749164893782317E-004
   79555.000000000000        6.7302558321280168E-004
   88195.000000000000        6.8042383912142543E-004
   96835.000000000000        6.8957275561688217E-004
   105475.00000000000        6.9910518140558868E-004
   114115.00000000000        7.1032298387836115E-004
   122755.00000000000        7.2158293154820123E-004
   131395.00000000000        7.3234066417948707E-004
   140035.00000000000        7.4242335258307697E-004
   148675.00000000000        7.5173710206260960E-004
   157315.00000000000        7.6021294412518810E-004
   165955.00000000000        7.6784433611134422E-004
   174595.00000000000        7.7464458456833255E-004
   183235.00000000000        7.8066765095631139E-004
   191875.00000000000        7.8595196070768171E-004
   200515.00000000000        7.9056446515223184E-004
   209155.00000000000        7.9456542590537673E-004
   217795.00000000000        7.9801864156698254E-004
   226435.00000000000        8.0098811663961559E-004
   235075.00000000000        8.0353451386870264E-004
   243715.00000000000        8.0570909693277034E-004
   252355.00000000000        8.0756156237145804E-004
   260995.00000000000        8.0913603299376073E-004
   269635.00000000000        8.1047144443057210E-004
   278275.00000000000        8.1160197111262013E-004
   286915.00000000000        8.1255741916989204E-004
   295555.00000000000        8.1336435031792269E-004
   304195.00000000000        8.1404507560947962E-004
   312835.00000000000        8.1461807650700995E-004
   321475.00000000000        8.1509973584729207E-004
   330115.00000000000        8.1550449082215776E-004
   338755.00000000000        8.1584395507525956E-004
   347395.00000000000        8.1612921259647403E-004
   356035.00000000000        8.1636820992322435E-004
   364675.00000000000        8.1656821937334723E-004
   373315.00000000000        8.1673576963925583E-004
   381955.00000000000        8.1687590337887637E-004
   390595.00000000000        8.1699302204067377E-004
   399235.00000000000        8.1709087224218324E-004
   407875.00000000000        8.1717260010482197E-004
   416515.00000000000        8.1724092273915830E-004
   425155.00000000000        8.1729801740424725E-004
   432000.00000000000        8.1733711802237693E-004


==> data/slipf_mesh3_H-g.txt <==
   0.0000000000000000        1.8863386048275896E-006
   100.00000000000000        9.3789984478338226E-005
   110.00000000000000        1.0448428686582895E-004
   120.00000000000000        1.1509360545794057E-004
   130.00000000000000        1.2261107163064327E-004
   140.00000000000000        1.2829361108166099E-004
   150.00000000000000        1.3295704920423504E-004
   160.00000000000000        1.3692581024837301E-004
   170.00000000000000        1.4032497822532485E-004
   180.00000000000000        1.4323053998453004E-004
   190.00000000000000        1.4571820019784485E-004
   200.00000000000000        1.4785573754341045E-004
   210.00000000000000        1.4970618998897217E-004
   220.00000000000000        1.5132956121547572E-004
   230.00000000000000        1.5278031158956330E-004
   240.00000000000000        1.5410918015088963E-004
   250.00000000000000        1.5535479284085586E-004
   260.00000000000000        1.5653203006965385E-004
   270.00000000000000        1.5764432246690615E-004
   280.00000000000000        1.5869178918165555E-004
   290.00000000000000        1.5967508164082514E-004
   300.00000000000000        1.6059592554884124E-004
   310.00000000000000        1.6145664125984569E-004
   320.00000000000000        1.6225966784191159E-004
   330.00000000000000        1.6300733072024352E-004
   340.00000000000000        1.6370180367144887E-004
   350.00000000000000        1.6434516560590750E-004
   360.00000000000000        1.6493947731035678E-004
   370.00000000000000        1.6548684176432608E-004
   380.00000000000000        1.6598944263409795E-004
   390.00000000000000        1.6644956556534365E-004
   400.00000000000000        1.6686960193528931E-004
   410.00000000000000        1.6725203319885694E-004
   420.00000000000000        1.6759939802768025E-004
   430.00000000000000        1.6791424933522317E-004
   440.00000000000000        1.6819910963964123E-004
   450.00000000000000        1.6845643122236168E-004
   460.00000000000000        1.6868856445712639E-004
   470.00000000000000        1.6889771206708869E-004
   480.00000000000000        1.6908595246567125E-004
   500.00000000000000        1.6939314247810860E-004
   510.00000000000000        1.6952989270772642E-004
   530.00000000000000        1.6975715905961149E-004
   570.00000000000000        1.7006826268727522E-004
   650.00000000000000        1.7039105801880562E-004
   810.00000000000000        1.7061984675361628E-004
   1130.0000000000000        1.7072511738402786E-004
   1770.0000000000000        1.7076765418192060E-004
   3050.0000000000000        1.7086765237045085E-004
   5610.0000000000000        1.7162048027403009E-004
   10730.000000000000        1.7510978058294174E-004
   18730.000000000000        1.8276250288547013E-004
   26730.000000000000        1.9146880399332290E-004
   34730.000000000000        2.0050799052486682E-004
   42730.000000000000        2.0956685472318565E-004
   50730.000000000000        2.1856978637581925E-004
   58730.000000000000        2.2647886291644461E-004
   66730.000000000000        2.3315489918848212E-004
   74730.000000000000        2.3874642497775559E-004
   82730.000000000000        2.4341399303696694E-004
   90730.000000000000        2.4730399073771527E-004
   98730.000000000000        2.5054649492339029E-004
   106730.00000000000        2.5325266174128154E-004
   114730.00000000000        2.5569748993024735E-004
   122730.00000000000        2.5856839230943682E-004
   130730.00000000000        2.6187573272749447E-004
   138730.00000000000        2.6522687536856049E-004
   146730.00000000000        2.6840354329491986E-004
   154730.00000000000        2.7141384411955553E-004
   162730.00000000000        2.7426712126424015E-004
   170730.00000000000        2.7697277984942224E-004
   178730.00000000000        2.7952524740905204E-004
   186730.00000000000        2.8192057990362193E-004
   194730.00000000000        2.8416510904031699E-004
   202730.00000000000        2.8628062271046227E-004
   210730.00000000000        2.8828098083388863E-004
   218730.00000000000        2.9019469141838047E-004
   226730.00000000000        2.9200933237361006E-004
   234730.00000000000        2.9377220089875930E-004
   242730.00000000000        2.9546359261679655E-004
   250730.00000000000        2.9708601980586063E-004
   258730.00000000000        2.9862565911817465E-004
   266730.00000000000        3.0005566799023211E-004
   274730.00000000000        3.0137295238722301E-004
   282730.00000000000        3.0258676103634238E-004
   290730.00000000000        3.0370373105611777E-004
   298730.00000000000        3.0471327114639941E-004
   300500.00000000000        3.0493383462735086E-004


==> data/slipf_mesh3_S.txt <==
   0.0000000000000000        5.1074152731529803E-006
  0.10000000000000001        5.1888908710186101E-004
  0.30000000000000004        5.2461096737271167E-004
  0.70000000000000007        5.2837014664867455E-004
   1.5000000000000000        5.3175959768821026E-004
   3.1000000000000001        5.3592974471144094E-004
   6.3000000000000007        5.4081838971995453E-004
   11.300000000000001        5.4505667710478883E-004
   16.300000000000001        5.4761481284282645E-004
   21.300000000000001        5.4926470526409327E-004
   26.300000000000001        5.5037866790209747E-004
   31.300000000000001        5.5114898391839012E-004
   36.299999999999997        5.5168891813781940E-004
   41.299999999999997        5.5207076136060682E-004
   46.299999999999997        5.5234243674060369E-004
   51.299999999999997        5.5253654211185580E-004
   56.299999999999997        5.5267564211558648E-004
   61.299999999999997        5.5277554442892353E-004
   66.299999999999997        5.5284741537919369E-004
   71.299999999999997        5.5289918888181886E-004
   76.299999999999997        5.5293652576466430E-004
   81.299999999999997        5.5296347734736537E-004
   86.299999999999997        5.5298294964387584E-004
   91.299999999999997        5.5299703071977086E-004
   96.299999999999997        5.5300722290212579E-004
   100.00000000000000        5.5301310834868298E-004
   100.09999999999999        5.5301847692447144E-004
   100.30000000000000        5.5312197019340202E-004
   100.70000000000000        5.5380028293348601E-004
   101.50000000000000        5.5567986273229349E-004
   103.09999999999999        5.5867571536856908E-004
   106.30000000000000        5.6275559526852410E-004
   111.30000000000000        5.7121152104132236E-004
   116.30000000000000        5.7850258981105205E-004
   121.30000000000000        5.8334031022142115E-004
   126.30000000000000        5.8661936191720348E-004
   131.30000000000001        5.8891324453283511E-004
   136.30000000000001        5.9054077612228121E-004
   141.30000000000001        5.9170462412013846E-004
   146.30000000000001        5.9254047471810100E-004
   151.30000000000001        5.9314247198847679E-004
   156.30000000000001        5.9357685285175705E-004
   161.30000000000001        5.9389068130770255E-004
   166.30000000000001        5.9411761095162958E-004
   171.30000000000001        5.9428180727951678E-004
   176.30000000000001        5.9440066962306785E-004
   181.30000000000001        5.9448674853481126E-004
   186.30000000000001        5.9454910818866559E-004
   191.30000000000001        5.9459430045166945E-004
   196.30000000000001        5.9462706407073279E-004
   200.00000000000000        5.9464600023208226E-004
   205.00000000000000        5.9466216774600213E-004
   215.00000000000000        5.9468223823772775E-004
   235.00000000000000        5.9469921380459617E-004
   275.00000000000000        5.9470809966856843E-004
   355.00000000000000        5.9471067502388762E-004
   515.00000000000000        5.9471343666752340E-004
   835.00000000000000        5.9471862602271017E-004
   1475.0000000000000        5.9473026936482235E-004
   2755.0000000000000        5.9480786048429746E-004
   5315.0000000000000        5.9636184155085808E-004
   10435.000000000000        6.0362098209445375E-004
   19075.000000000000        6.2013106130544434E-004
   27715.000000000000        6.3641707894447098E-004
   36355.000000000000        6.5041031702424000E-004
   44995.000000000000        6.5993346932874245E-004
   53635.000000000000        6.6281044507563065E-004
   62275.000000000000        6.6615614601777176E-004
   70915.000000000000        6.7220471845533562E-004
   79555.000000000000        6.8024519598777289E-004
   88195.000000000000        6.9002834531243585E-004
   96835.000000000000        7.0035951223811229E-004
   105475.00000000000        7.1277761687161135E-004
   114115.00000000000        7.2521951095682170E-004
   122755.00000000000        7.3730516562332609E-004
   131395.00000000000        7.4880531346374493E-004
   140035.00000000000        7.5954036495342020E-004
   148675.00000000000        7.6940981381923160E-004
   157315.00000000000        7.7837864945216851E-004
   165955.00000000000        7.8642942873991689E-004
   174595.00000000000        7.9359272715515908E-004
   183235.00000000000        7.9990779196897107E-004
   191875.00000000000        8.0544686158140835E-004
   200515.00000000000        8.1027337269702626E-004
   209155.00000000000        8.1446831956246411E-004
   217795.00000000000        8.1809865399847317E-004
   226435.00000000000        8.2122520029212249E-004
   235075.00000000000        8.2391035725223037E-004
   243715.00000000000        8.2621250786527110E-004
   252355.00000000000        8.2818263715217770E-004
   260995.00000000000        8.2986314320350918E-004
   269635.00000000000        8.3129325494226151E-004
   278275.00000000000        8.3250747940905555E-004
   286915.00000000000        8.3353607119008709E-004
   295555.00000000000        8.3440569640185879E-004
   304195.00000000000        8.3513958748390120E-004
   312835.00000000000        8.3575797969073838E-004
   321475.00000000000        8.3627824335754590E-004
   330115.00000000000        8.3671584150557738E-004
   338755.00000000000        8.3708300189349022E-004
   347395.00000000000        8.3739136786799132E-004
   356035.00000000000        8.3764997424663778E-004
   364675.00000000000        8.3786671389299782E-004
   373315.00000000000        8.3804832702897886E-004
   381955.00000000000        8.3820037069342983E-004
   390595.00000000000        8.3832752831562122E-004
   399235.00000000000        8.3843383824073255E-004
   407875.00000000000        8.3852269356285967E-004
   416515.00000000000        8.3859694248537516E-004
   425155.00000000000        8.3865897379754861E-004
   432000.00000000000        8.3870147964711691E-004

